Symmetry in Multiple Self-Consistent-Field Solutions of Transition-Metal Complexes

We use a method based on metadynamics to locate multiple low-energy Unrestricted Hartree--Fock (UHF) self-consistent-field (SCF) solutions of two model octahedral $d^1$ and $d^2$ transition-metal complexes, $[\mathrm{MF}_6]^{3-} (\mathrm{M} = \mathrm{Ti}, \mathrm{V})$. By giving a group-theoretical definition of symmetry breaking, we classify these solutions in the framework of representation theory and observe that a number of them break spin or spatial symmetry, if not both. These solutions seem unphysical at first, but we show that they can be used as bases for Non-Orthogonal Configuration Interaction (NOCI) to yield multi-determinantal wavefunctions that have the right symmetry to be assigned to electronic terms. Furthermore, by examining the natural orbitals and occupation numbers of these NOCI wavefunctions, we gain insight into the amount of static correlation that they incorporate. We then investigate the behaviors of the most low-lying UHF and NOCI wavefunctions when the octahedral symmetry of the complexes is lowered and deduce that the symmetry-broken UHF solutions must first have their symmetry restored by NOCI before they can describe any vibronic stabilization effects dictated by the Jahn--Teller theorem.

==> TOC/tikz/TOC.tikz <==
\pgfplotstableread[col sep=comma]{results-JT/plots/VF6.AAdash.JT.Egu.minimal.csv}\Egu
\setlength{\vibmodesize}{0.8cm}
\begin{tikzpicture}[font=\sansmath\sffamily]
	% Main plot
	\begin{axis}[
		%% General %%%%%%%%
		width = 6.5cm,
		height = 6.5cm,
		cycle list name=coloronly,
		unbounded coords = jump,
		align = center,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Title format %%%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
%		scaled y ticks = base 10:3,
		xmin = -0.04, xmax = 0.04,
		ymin = -34.56, ymax = -33.79,
		restrict x to domain=-0.04:0.04,
		restrict y to domain=-34.51:-33.79,
		% Axis labels
		ylabel = {Energy},
		label style = {font = \sansmath\sffamily\scriptsize},
		ylabel style = {align = center, yshift = -0.3cm},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		minor x tick num = 0,
		minor y tick num = 1,
		xtick distance = 0.04,
		ytick distance = 0.2,
		xticklabels={,,},
		yticklabels={,,},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = 
		{
			%%
			%% NOCI
			%%
%			% T1g (Oh)
%			\node[anchor = south, inner sep = 0pt, scale = 0.6] (T1g) at (axis cs:0.00,-34.52) {$\prescript{3}{}{T}_{1g}$};
%			\draw[->] (axis cs:0.00,-34.42685) -- (T1g);
			% Eg (D4h)
%			\node[anchor = south west, inner sep = 0pt, scale = 0.6] (3Eg.comp) at (axis cs:0.02,-34.47) {$\prescript{3}{}{E}_{g}$};
			\node[anchor = north, inner sep = 0pt, scale = 0.8] (3Eg.stab) at (axis cs:0.01,-34.447) {$\star$};
			% A2g (D4h)
%			\node[anchor = south west, inner sep = 0pt, scale = 0.6] (3A2g.elong) at (axis cs:-0.03,-34.44) {$\prescript{3}{}{A}_{2g}$};
			\node[anchor = north, inner sep = 0pt, scale = 0.8] (3A2g.stab) at (axis cs:-0.015,-34.482) {$\star$};
			%%
			%% UHF
			%%
%			% A D4h symmetry
%			\node[anchor = south, inner sep = 0pt, scale=0.5] (Asym) at (axis cs:0,-34.22) {$A_{2g} \oplus B_{1g} \oplus E_{g}$};
%			% Adash D4h symmetry
%			\node[anchor = south west, inner sep = 0pt, scale=0.5] (AdashEgsym) at (axis cs:-0.0335,-33.88) {$E_{g}$};
%			\node[anchor = south east, inner sep = 0pt, scale=0.5] (AdashA2gB2gEgsym) at (axis cs:0.0346,-33.88) {$A_{2g} \oplus B_{2g} \oplus E_{g}$};
			%%
			%% Orbitals
			%%
			% A
			\node[draw, densely dotted, anchor = east, inner sep=1pt] (Aorb) at (axis cs:-0.058,-34.33) {\includegraphics[width=.08\textwidth, trim=3 3 3 3, clip=true]{results-d2/images/MS1/A_o161_40_1200ppi} \includegraphics[width=.08\textwidth, trim=3 3 3 3, clip=true]{results-d2/images/MS1/A_o161_41_1200ppi}};
			\draw[->, color=gray, very thin] (axis cs:0,-34.24268) .. controls (axis cs:0,-34.33) and (axis cs:-0.04,-34.33) .. (Aorb);
			% Adash
			\node[draw, densely dotted, anchor = east, inner sep=1pt] (Adashorb) at (axis cs:-0.058,-33.93) {\includegraphics[width=.08\textwidth, trim=3 3 3 3, clip=true]{results-d2/images/MS1/Adash_o185_40_1200ppi} \includegraphics[width=.08\textwidth, trim=3 3 3 3, clip=true]{results-d2/images/MS1/Adash_o185_41_1200ppi}};
			\draw[->, color=gray, very thin] (axis cs:0,-34.16345) .. controls (axis cs:-0.003,-33.97) and (axis cs:-0.04,-33.92) .. (Adashorb.east);
			%%
			%% Molecules
			%%
			% Oh
			\coordinate (octmolEgu) at (axis cs:0,-34.70);
			\node[draw, shape=circle, fill=gray, scale=0.3] (top) at ($(octmolEgu) + (0,0.5\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottom) at ($(octmolEgu) - (0,0.5\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topleft) at ($(octmolEgu) + (-0.458\vibmodesize,0.2\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomleft) at ($(octmolEgu) + (-0.458\vibmodesize,-0.2\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topright) at ($(octmolEgu) + (0.458\vibmodesize,0.2\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomright) at ($(octmolEgu) + (0.458\vibmodesize,-0.2\vibmodesize)$) {};
			\node[draw, shape=circle, fill=black, scale=0.4] (centre) at (octmolEgu) {};
			\draw (bottom) -- (top);
			\draw (topleft) -- (bottomright);
			\draw (topright) -- (bottomleft);
			% negative -- elongation
			\coordinate (octmolEgu) at (axis cs:-0.04,-34.70);
			\node[draw, shape=circle, fill=gray, scale=0.3] (top) at ($(octmolEgu) + (0,0.7\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottom) at ($(octmolEgu) - (0,0.7\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topleft) at ($(octmolEgu) + (-0.366\vibmodesize,0.160\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomleft) at ($(octmolEgu) + (-0.366\vibmodesize,-0.160\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topright) at ($(octmolEgu) + (0.366\vibmodesize,0.160\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomright) at ($(octmolEgu) + (0.366\vibmodesize,-0.160\vibmodesize)$) {};
			\node[draw, shape=circle, fill=black, scale=0.4] (centre) at (octmolEgu) {};
			\draw (bottom) -- (top);
			\draw (topleft) -- (bottomright);
			\draw (topright) -- (bottomleft);
			% positive -- compression
			\coordinate (octmolEgu) at (axis cs:0.04,-34.70);
			\node[draw, shape=circle, fill=gray, scale=0.3] (top) at ($(octmolEgu) + (0,0.3\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottom) at ($(octmolEgu) - (0,0.3\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topleft) at ($(octmolEgu) + (-0.550\vibmodesize,0.240\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomleft) at ($(octmolEgu) + (-0.550\vibmodesize,-0.240\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (topright) at ($(octmolEgu) + (0.550\vibmodesize,0.240\vibmodesize)$) {};
			\node[draw, shape=circle, fill=gray, scale=0.3] (bottomright) at ($(octmolEgu) + (0.550\vibmodesize,-0.240\vibmodesize)$) {};
			\node[draw, shape=circle, fill=black, scale=0.4] (centre) at (octmolEgu) {};
			\draw (bottom) -- (top);
			\draw (topleft) -- (bottomright);
			\draw (topright) -- (bottomleft);
			%%
			%% Legends
			%%
			% UHF
			\draw[densely dotted, color=blue!40!red, thick] (axis cs:0.050,-33.90) -- (axis cs:0.060,-33.90);
			\draw[densely dotted, color=green!30!brown, thick] (axis cs:0.050,-33.94) -- (axis cs:0.060,-33.94);
			\draw[densely dashed, color=black!20!orange, thick] (axis cs:0.050,-34.00) -- (axis cs:0.060,-34.00);
			\draw[decorate,decoration=brace] (axis cs:0.061, -33.89) -- (axis cs:0.061, -34.01);
			\node[inner sep=1pt, scale=0.8, anchor=west] (UHF) at (axis cs:0.064, -33.95) {UHF (symmetry-broken)};
			% NOCI
			\draw[color=blue, thick] (axis cs:0.050,-34.15) -- (axis cs:0.060,-34.15);
			\draw[color=red, thick] (axis cs:0.050,-34.19) -- (axis cs:0.060,-34.19);
			\draw[decorate,decoration=brace] (axis cs:0.061, -34.14) -- (axis cs:0.061, -34.20);
			\node[inner sep=1pt, scale=0.8, anchor=west] (NOCI) at (axis cs:0.064, -34.17) {NOCI (symmetry-conserved)};
			% JT stabilisation
			\node[anchor = west, inner sep = 0pt, scale = 0.8] (JTstabstar) at (axis cs:0.055,-34.34) {$\star$};
			\node[inner sep=1pt, scale=0.8, anchor=west] (JTstablabel) at (axis cs:0.064, -34.34) {Jahn--Teller stabilization};
		}
	]
		%%%
		% Egu
		%%%
		\foreach \noci in {Egshifted,A2gshifted}{
			\addplot+[mark = none, thick] table[x={S2}, y={\noci}]{\Egu};
		}
		\pgfplotsset{cycle list shift=1}
		\foreach \scf in {Ashifted}{
			\addplot+[densely dashed, thick, mark = none] table[x={S2}, y={\scf}]{\Egu};
		}
		\foreach \scf in {Adash2shifted,Adash4shifted}{
			\addplot+[densely dotted, thick, mark = none] table[x={S2}, y={\scf}]{\Egu};
		}
	\end{axis}
\end{tikzpicture}

==> comp-details/tikz/workflow.tikz <==
\begin{tikzpicture}[%
	%% Styles
	blockqchem/.style={
		draw = red,%
		thick,%
		fill = red!20,%
		inner sep = 6pt,%
		rounded corners
		},
	blockqcmagic/.style={
		draw = blue,%
		thick,%
		fill = blue!20,%
		inner sep = 6pt,%
		rounded corners
	},
	]
	%
	%% SCF Metadynamics
	%
	\node[blockqchem] (SCFmetdy) at (0,0) {SCF metadynamics + DIIS};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (psi1) at (-2.5,-1.5) {$\prescript{1}{}{\Psi}_\mathrm{HF}$};
	\node[inner sep = 2pt] (ldots1) at (-1.25,-1.5) {$\ldots$};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (psiw) at (0,-1.5) {$\prescript{w}{}{\Psi}_\mathrm{HF}$};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (psiwp1) at (2,-1.5) {$\prescript{w+1}{}{\Psi}_\mathrm{HF}$};
	\node[inner sep = 2pt] (ldots2) at (3.25,-1.5) {$\ldots$};
	\draw[->] (SCFmetdy) -- (psi1.north);
	\draw[->] (SCFmetdy) -- (psiw.north);
	\draw[->] (SCFmetdy) -- (psiwp1.north);
	%
	%% Symmetry
	%
	\node[blockqcmagic] (Sym) at (0,-3.5) {Symmetry transformation};
	\node[draw, inner sep = 2pt, minimum width = 2cm, minimum height = 0.7cm] (R1psiw) at (-3,-5) {$\hat{R}_1\prescript{w}{}{\Psi}_\mathrm{HF}$};
	\node[inner sep = 2pt] (ldots3) at (-1.5,-5) {$\ldots$};
	\node[draw, inner sep = 2pt, minimum width = 2cm, minimum height = 0.7cm] (Ripsiw) at (0,-5) {$\hat{R}_i\prescript{w}{}{\Psi}_\mathrm{HF}$};
	\node[draw, inner sep = 2pt, minimum width = 2cm, minimum height = 0.7cm] (Rip1psiw) at (2.5,-5) {$\hat{R}_{i+1}\prescript{w}{}{\Psi}_\mathrm{HF}$};
	\node[inner sep = 2pt] (ldots4) at (4,-5) {$\ldots$};
	\draw[->] (psiw.south) -- (Sym);
	\draw[->] (Sym) -- (R1psiw.north);
	\draw[->] (Sym) -- (Ripsiw.north);
	\draw[->] (Sym) -- (Rip1psiw.north);
	\draw[thick, densely dotted, blue] ($(R1psiw.north west)+(-0.2,0.2)$) rectangle ($(ldots4.south east)+(0.2,-0.45)$);
	\node[blockqcmagic, align = center, anchor = west] (SymAnal) at ($(ldots4.east)+(0.9,0)$) {Symmetry\\ analysis};
	\node[anchor = west] (DSCF) at ($(SymAnal.east)+(0.7,0)$) {$\tilde{\boldsymbol{D}}$};
	\draw[->] ($(ldots4.east)+(0.2,0)$) -- (SymAnal);
	\draw[->] (SymAnal) -- (DSCF);
	%
	%% NOCI
	%
	\node[blockqchem] (NOCI) at (0,-7) {NOCI};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (phi1) at (-2.5,-8.5) {$\prescript{1}{}{\Phi}$};
	\node[inner sep = 2pt] (ldots5) at (-1.25,-8.5) {$\ldots$};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (phim) at (0,-8.5) {$\prescript{m}{}{\Phi}$};
	\node[inner sep = 2pt] (ldots6) at (1.25,-8.5) {$\ldots$};
	\node[draw, inner sep = 2pt, minimum width = 1.5cm, minimum height = 0.7cm] (phiNindept) at (2.5,-8.5) {$\prescript{N_\mathrm{indept}}{}{\Phi}$};
	\draw[->] ({$(ldots4.south east)+(0.2,-0.45)$} -| {Ripsiw.south}) -- (NOCI);
	\draw[->] (NOCI) -- (phi1.north);
	\draw[->] (NOCI) -- (phim.north);
	\draw[->] (NOCI) -- (phiNindept.north);
	\draw[thick, densely dotted, blue] ($(phi1.north west)+(-0.2,0.2)$) rectangle ($(phiNindept.south east)+(0.2,-0.2)$);
	\node[blockqcmagic, align = center, anchor = west] (SymAnal2) at ($(phiNindept.east)+(0.9,0)$) {Symmetry\\ analysis};
	\node[anchor = west] (DNOCI) at ($(SymAnal2.east)+(0.7,0)$) {$\tilde{\boldsymbol{D}}^\mathrm{NOCI}$};
	\draw[->] ($(phiNindept.east)+(0.2,0)$) -- (SymAnal2);
	\draw[->] (SymAnal2) -- (DNOCI);
\end{tikzpicture}

==> results-JT/plots/TiF6.AAdash.JT.Egu.minimal.csv <==
#Aadash,minimal,Egu,,,,,,,,,,,,,,,,
#Sol annotation,E,"C2,3",E,"C2,3",,,,,,,,,,,,,,
#Symmetry,Eg,A2g+B2g+Eg,B2g,Eg,,,,,,,,,,,,,,
#Degeneracy,2,4,1,2,,,,,,,,,,,,,,
S2,A2abs,A4abs,Adash1abs,Adash2abs,A2shifted,A4shifted,Adash1shifted,Adash2shifted,aEgabs,B2gabs,aEgshifted,B2gshifted,aEgnearOhshifted,B2gnearOhshifted,aEgnocoalabs,B2gnocoalabs,aEgnocoalshifted,B2gnocoalshifted
-0.04000,-1444.9296923591,,-1444.9248285918,-1444.9296910889,-92.9692359100,,-92.4828591800,-92.9691088900,-1444.9310004000,-1444.9248286000,-93.1000400000,-92.4828600000,,,-1444.9310004000,-1444.9248286000,-93.1000400000,-92.4828600000
-0.03975,-1444.9297143024,,-1444.9248790366,-1444.9297129559,-92.9714302400,,-92.4879036600,-92.9712955900,-1444.9310224000,-1444.9248790000,-93.1022400000,-92.4879000000,,,-1444.9310224000,-1444.9248790000,-93.1022400000,-92.4879000000
-0.03950,-1444.9297360584,,-1444.9249293147,-1444.9297346358,-92.9736058400,,-92.4929314700,-92.9734635800,-1444.9310441000,-1444.9249293000,-93.1044100000,-92.4929300000,,,-1444.9310441000,-1444.9249293000,-93.1044100000,-92.4929300000
-0.03925,-1444.9297576269,,-1444.9249794260,-1444.9297561284,-92.9757626900,,-92.4979426000,-92.9756128400,-1444.9310657000,-1444.9249794000,-93.1065700000,-92.4979400000,,,-1444.9310657000,-1444.9249794000,-93.1065700000,-92.4979400000
-0.03900,-1444.9297790078,,-1444.9250293703,-1444.9297774335,-92.9779007800,,-92.5029370300,-92.9777433500,-1444.9310871000,-1444.9250294000,-93.1087100000,-92.5029400000,,,-1444.9310871000,-1444.9250294000,-93.1087100000,-92.5029400000
-0.03875,-1444.9298002008,,-1444.9250791476,-1444.9297985509,-92.9800200800,,-92.5079147600,-92.9798550900,-1444.9311083000,-1444.9250791000,-93.1108300000,-92.5079100000,,,-1444.9311083000,-1444.9250791000,-93.1108300000,-92.5079100000
-0.03850,-1444.9298212060,,-1444.9251287577,-1444.9298194806,-92.9821206000,,-92.5128757700,-92.9819480600,-1444.9311293000,-1444.9251288000,-93.1129300000,-92.5128800000,,,-1444.9311293000,-1444.9251288000,-93.1129300000,-92.5128800000
-0.03825,-1444.9298420230,,-1444.9251782005,-1444.9298402223,-92.9842023000,,-92.5178200500,-92.9840222300,-1444.9311502000,-1444.9251782000,-93.1150200000,-92.5178200000,,,-1444.9311502000,-1444.9251782000,-93.1150200000,-92.5178200000
-0.03800,-1444.9298626517,,-1444.9252274759,-1444.9298607759,-92.9862651700,,-92.5227475900,-92.9860775900,-1444.9311708000,-1444.9252275000,-93.1170800000,-92.5227500000,,,-1444.9311708000,-1444.9252275000,-93.1170800000,-92.5227500000
-0.03775,-1444.9298830920,,-1444.9252765838,-1444.9298811412,-92.9883092000,,-92.5276583800,-92.9881141200,-1444.9311913000,-1444.9252766000,-93.1191300000,-92.5276600000,,,-1444.9311913000,-1444.9252766000,-93.1191300000,-92.5276600000
-0.03750,-1444.9299033436,,-1444.9253255239,-1444.9299013179,-92.9903343600,,-92.5325523900,-92.9901317900,-1444.9312115000,-1444.9253255000,-93.1211500000,-92.5325500000,,,-1444.9312115000,-1444.9253255000,-93.1211500000,-92.5325500000
-0.03725,-1444.9299234064,,-1444.9253742963,-1444.9299213061,-92.9923406400,,-92.5374296300,-92.9921306100,-1444.9312316000,-1444.9253743000,-93.1231600000,-92.5374300000,,,-1444.9312316000,-1444.9253743000,-93.1231600000,-92.5374300000
-0.03700,-1444.9299432803,,-1444.9254229006,-1444.9299411054,-92.9943280300,,-92.5422900600,-92.9941105400,-1444.9312515000,-1444.9254229000,-93.1251500000,-92.5422900000,,,-1444.9312515000,-1444.9254229000,-93.1251500000,-92.5422900000
-0.03675,-1444.9299629649,,-1444.9254713370,-1444.9299607157,-92.9962964900,,-92.5471337000,-92.9960715700,-1444.9312712000,-1444.9254713000,-93.1271200000,-92.5471300000,,,-1444.9312712000,-1444.9254713000,-93.1271200000,-92.5471300000
-0.03650,-1444.9299824629,,-1444.9255196077,-1444.9299801395,-92.9982462900,,-92.5519607700,-92.9980139500,-1444.9312907000,-1444.9255196000,-93.1290700000,-92.5519600000,,,-1444.9312907000,-1444.9255196000,-93.1290700000,-92.5519600000
-0.03625,-1444.9300017701,,-1444.9255677088,-1444.9299993726,-93.0001770100,,-92.5567708800,-92.9999372600,-1444.9313101000,-1444.9255677000,-93.1310100000,-92.5567700000,,,-1444.9313101000,-1444.9255677000,-93.1310100000,-92.5567700000
-0.03600,-1444.9300208864,,-1444.9256156401,-1444.9300184150,-93.0020886400,,-92.5615640100,-93.0018415000,-1444.9313292000,-1444.9256156000,-93.1329200000,-92.5615600000,,,-1444.9313292000,-1444.9256156000,-93.1329200000,-92.5615600000
-0.03575,-1444.9300398130,,-1444.9256634031,-1444.9300372679,-93.0039813000,,-92.5663403100,-93.0037267900,-1444.9313481000,-1444.9256634000,-93.1348100000,-92.5663400000,,,-1444.9313481000,-1444.9256634000,-93.1348100000,-92.5663400000
-0.03550,-1444.9300585493,,-1444.9257109970,-1444.9300559306,-93.0058549300,,-92.5710997000,-93.0055930600,-1444.9313669000,-1444.9257110000,-93.1366900000,-92.5711000000,,,-1444.9313669000,-1444.9257110000,-93.1366900000,-92.5711000000
-0.03525,-1444.9300770954,,-1444.9257584220,-1444.9300744032,-93.0077095400,,-92.5758422000,-93.0074403200,-1444.9313855000,-1444.9257584000,-93.1385500000,-92.5758400000,,,-1444.9313855000,-1444.9257584000,-93.1385500000,-92.5758400000
-0.03500,-1444.9300954512,,-1444.9258056782,-1444.9300926858,-93.0095451200,,-92.5805678200,-93.0092685800,-1444.9314038000,-1444.9258057000,-93.1403800000,-92.5805700000,,,-1444.9314038000,-1444.9258057000,-93.1403800000,-92.5805700000
-0.03475,-1444.9301136165,,-1444.9258527652,-1444.9301107779,-93.0113616500,,-92.5852765200,-93.0110777900,-1444.9314220000,-1444.9258528000,-93.1422000000,-92.5852800000,,,-1444.9314220000,-1444.9258528000,-93.1422000000,-92.5852800000
-0.03450,-1444.9301315910,,-1444.9258996829,-1444.9301286795,-93.0131591000,,-92.5899682900,-93.0128679500,-1444.9314400000,-1444.9258997000,-93.1440000000,-92.5899700000,,,-1444.9314400000,-1444.9258997000,-93.1440000000,-92.5899700000
-0.03425,-1444.9301493746,,-1444.9259464312,-1444.9301463903,-93.0149374600,,-92.5946431200,-93.0146390300,-1444.9314578000,-1444.9259464000,-93.1457800000,-92.5946400000,,,-1444.9314578000,-1444.9259464000,-93.1457800000,-92.5946400000
-0.03400,-1444.9301669671,,-1444.9259930099,-1444.9301639101,-93.0166967100,,-92.5993009900,-93.0163910100,-1444.9314754000,-1444.9259930000,-93.1475400000,-92.5993000000,,,-1444.9314754000,-1444.9259930000,-93.1475400000,-92.5993000000
-0.03375,-1444.9301843683,,-1444.9260394189,-1444.9301812388,-93.0184368300,,-92.6039418900,-93.0181238800,-1444.9314928000,-1444.9260394000,-93.1492800000,-92.6039400000,,,-1444.9314928000,-1444.9260394000,-93.1492800000,-92.6039400000
-0.03350,-1444.9302015780,,-1444.9260856581,-1444.9301983762,-93.0201578000,,-92.6085658100,-93.0198376200,-1444.9315101000,-1444.9260857000,-93.1510100000,-92.6085700000,,,-1444.9315101000,-1444.9260857000,-93.1510100000,-92.6085700000
-0.03325,-1444.9302185961,,-1444.9261317272,-1444.9302153221,-93.0218596100,,-92.6131727200,-93.0215322100,-1444.9315271000,-1444.9261317000,-93.1527100000,-92.6131700000,,,-1444.9315271000,-1444.9261317000,-93.1527100000,-92.6131700000
-0.03300,-1444.9302354222,,-1444.9261776262,-1444.9302320762,-93.0235422200,,-92.6177626200,-93.0232076200,-1444.9315440000,-1444.9261776000,-93.1544000000,-92.6177600000,,,-1444.9315440000,-1444.9261776000,-93.1544000000,-92.6177600000
-0.03275,-1444.9302520564,,-1444.9262233549,-1444.9302486384,-93.0252056400,,-92.6223354900,-93.0248638400,-1444.9315606000,-1444.9262234000,-93.1560600000,-92.6223400000,,,-1444.9315606000,-1444.9262234000,-93.1560600000,-92.6223400000
-0.03250,-1444.9302684981,,-1444.9262689130,-1444.9302650084,-93.0268498100,,-92.6268913000,-93.0265008400,-1444.9315771000,-1444.9262689000,-93.1577100000,-92.6268900000,,,-1444.9315771000,-1444.9262689000,-93.1577100000,-92.6268900000
-0.03225,-1444.9302847475,,-1444.9263143007,-1444.9302811863,-93.0284747500,,-92.6314300700,-93.0281186300,-1444.9315934000,-1444.9263143000,-93.1593400000,-92.6314300000,,,-1444.9315934000,-1444.9263143000,-93.1593400000,-92.6314300000
-0.03200,-1444.9303008042,,-1444.9263595174,-1444.9302971716,-93.0300804200,,-92.6359517400,-93.0297171600,-1444.9316094000,-1444.9263595000,-93.1609400000,-92.6359500000,,,-1444.9316094000,-1444.9263595000,-93.1609400000,-92.6359500000
-0.03175,-1444.9303166682,,-1444.9264045634,-1444.9303129643,-93.0316668200,,-92.6404563400,-93.0312964300,-1444.9316253000,-1444.9264046000,-93.1625300000,-92.6404600000,,,-1444.9316253000,-1444.9264046000,-93.1625300000,-92.6404600000
-0.03150,-1444.9303323391,,-1444.9264494384,-1444.9303285641,-93.0332339100,,-92.6449438400,-93.0328564100,-1444.9316410000,-1444.9264494000,-93.1641000000,-92.6449400000,,,-1444.9316410000,-1444.9264494000,-93.1641000000,-92.6449400000
-0.03125,-1444.9303478169,,-1444.9264941422,-1444.9303439709,-93.0347816900,,-92.6494142200,-93.0343970900,-1444.9316565000,-1444.9264941000,-93.1656500000,-92.6494100000,,,-1444.9316565000,-1444.9264941000,-93.1656500000,-92.6494100000
-0.03100,-1444.9303631012,,-1444.9265386746,-1444.9303591844,-93.0363101200,,-92.6538674600,-93.0359184400,-1444.9316718000,-1444.9265387000,-93.1671800000,-92.6538700000,,,-1444.9316718000,-1444.9265387000,-93.1671800000,-92.6538700000
-0.03075,-1444.9303781926,,-1444.9265830362,-1444.9303742052,-93.0378192600,,-92.6583036200,-93.0374205200,-1444.9316870000,-1444.9265830000,-93.1687000000,-92.6583000000,,,-1444.9316870000,-1444.9265830000,-93.1687000000,-92.6583000000
-0.03050,-1444.9303930895,,-1444.9266272254,-1444.9303890316,-93.0393089500,,-92.6627225400,-93.0389031600,-1444.9317019000,-1444.9266272000,-93.1701900000,-92.6627200000,,,-1444.9317019000,-1444.9266272000,-93.1701900000,-92.6627200000
-0.03025,-1444.9304077924,,-1444.9266712428,-1444.9304036641,-93.0407792400,,-92.6671242800,-93.0403664100,-1444.9317166000,-1444.9266712000,-93.1716600000,-92.6671200000,,,-1444.9317166000,-1444.9266712000,-93.1716600000,-92.6671200000
-0.03000,-1444.9304223010,,-1444.9267150882,-1444.9304181026,-93.0422301000,,-92.6715088200,-93.0418102600,-1444.9317311000,-1444.9267151000,-93.1731100000,-92.6715100000,,,-1444.9317311000,-1444.9267151000,-93.1731100000,-92.6715100000
-0.02975,-1444.9304366153,,-1444.9267587615,-1444.9304323468,-93.0436615300,,-92.6758761500,-93.0432346800,-1444.9317455000,-1444.9267588000,-93.1745500000,-92.6758800000,,,-1444.9317455000,-1444.9267588000,-93.1745500000,-92.6758800000
-0.02950,-1444.9304507349,,-1444.9268022625,-1444.9304463965,-93.0450734900,,-92.6802262500,-93.0446396500,-1444.9317596000,-1444.9268023000,-93.1759600000,-92.6802300000,,,-1444.9317596000,-1444.9268023000,-93.1759600000,-92.6802300000
-0.02925,-1444.9304646596,,-1444.9268455910,-1444.9304602515,-93.0464659600,,-92.6845591000,-93.0460251500,-1444.9317736000,-1444.9268456000,-93.1773600000,-92.6845600000,,,-1444.9317736000,-1444.9268456000,-93.1773600000,-92.6845600000
-0.02900,-1444.9304783893,,-1444.9268887468,-1444.9304739116,-93.0478389300,,-92.6888746800,-93.0473911600,-1444.9317873000,-1444.9268887000,-93.1787300000,-92.6888700000,,,-1444.9317873000,-1444.9268887000,-93.1787300000,-92.6888700000
-0.02875,-1444.9304919237,,-1444.9269317299,-1444.9304873766,-93.0491923700,,-92.6931729900,-93.0487376600,-1444.9318009000,-1444.9269317000,-93.1800900000,-92.6931700000,,,-1444.9318009000,-1444.9269317000,-93.1800900000,-92.6931700000
-0.02850,-1444.9305052627,,-1444.9269745400,-1444.9305006463,-93.0505262700,,-92.6974540000,-93.0500646300,-1444.9318143000,-1444.9269745000,-93.1814300000,-92.6974500000,,,-1444.9318143000,-1444.9269745000,-93.1814300000,-92.6974500000
-0.02825,-1444.9305184060,,-1444.9270171769,-1444.9305137205,-93.0518406000,,-92.7017176900,-93.0513720500,-1444.9318274000,-1444.9270172000,-93.1827400000,-92.7017200000,,,-1444.9318274000,-1444.9270172000,-93.1827400000,-92.7017200000
-0.02800,-1444.9305313534,,-1444.9270596406,-1444.9305265989,-93.0531353400,,-92.7059640600,-93.0526598900,-1444.9318404000,-1444.9270596000,-93.1840400000,-92.7059600000,,,-1444.9318404000,-1444.9270596000,-93.1840400000,-92.7059600000
-0.02775,-1444.9305441054,,-1444.9271019315,-1444.9305392821,-93.0544105400,,-92.7101931500,-93.0539282100,-1444.9318532000,-1444.9271019000,-93.1853200000,-92.7101900000,,,-1444.9318532000,-1444.9271019000,-93.1853200000,-92.7101900000
-0.02750,-1444.9305566604,,-1444.9271440481,-1444.9305517684,-93.0556660400,,-92.7144048100,-93.0551768400,-1444.9318658000,-1444.9271440000,-93.1865800000,-92.7144000000,,,-1444.9318658000,-1444.9271440000,-93.1865800000,-92.7144000000
-0.02725,-1444.9305690189,,-1444.9271859909,-1444.9305640583,-93.0569018900,,-92.7185990900,-93.0564058300,-1444.9318782000,-1444.9271860000,-93.1878200000,-92.7186000000,,,-1444.9318782000,-1444.9271860000,-93.1878200000,-92.7186000000
-0.02700,-1444.9305811805,,-1444.9272277596,-1444.9305761517,-93.0581180500,,-92.7227759600,-93.0576151700,-1444.9318904000,-1444.9272278000,-93.1890400000,-92.7227800000,,,-1444.9318904000,-1444.9272278000,-93.1890400000,-92.7227800000
-0.02675,-1444.9305931452,,-1444.9272693542,-1444.9305880482,-93.0593145200,,-92.7269354200,-93.0588048200,-1444.9319023000,-1444.9272694000,-93.1902300000,-92.7269400000,,,-1444.9319023000,-1444.9272694000,-93.1902300000,-92.7269400000
-0.02650,-1444.9306049128,,-1444.9273107745,-1444.9305997476,-93.0604912800,,-92.7310774500,-93.0599747600,-1444.9319141000,-1444.9273108000,-93.1914100000,-92.7310800000,,,-1444.9319141000,-1444.9273108000,-93.1914100000,-92.7310800000
-0.02625,-1444.9306164830,,-1444.9273520204,-1444.9306112499,-93.0616483000,,-92.7352020400,-93.0611249900,-1444.9319257000,-1444.9273520000,-93.1925700000,-92.7352000000,,,-1444.9319257000,-1444.9273520000,-93.1925700000,-92.7352000000
-0.02600,-1444.9306278555,,-1444.9273930916,-1444.9306225547,-93.0627855500,,-92.7393091600,-93.0622554700,-1444.9319372000,-1444.9273931000,-93.1937200000,-92.7393100000,,,-1444.9319372000,-1444.9273931000,-93.1937200000,-92.7393100000
-0.02575,-1444.9306390301,,-1444.9274339878,-1444.9306336617,-93.0639030100,,-92.7433987800,-93.0633661700,-1444.9319484000,-1444.9274340000,-93.1948400000,-92.7434000000,,,-1444.9319484000,-1444.9274340000,-93.1948400000,-92.7434000000
-0.02550,-1444.9306500119,,-1444.9274747142,-1444.9306445759,-93.0650011900,,-92.7474714200,-93.0644575900,-1444.9319594000,-1444.9274747000,-93.1959400000,-92.7474700000,,,-1444.9319594000,-1444.9274747000,-93.1959400000,-92.7474700000
-0.02525,-1444.9306607901,,-1444.9275152602,-1444.9306552869,-93.0660790100,,-92.7515260200,-93.0655286900,-1444.9319702000,-1444.9275153000,-93.1970200000,-92.7515300000,,,-1444.9319702000,-1444.9275153000,-93.1970200000,-92.7515300000
-0.02500,-1444.9306713699,,-1444.9275556309,-1444.9306657995,-93.0671369900,,-92.7555630900,-93.0665799500,-1444.9319808000,-1444.9275556000,-93.1980800000,-92.7555600000,,,-1444.9319808000,-1444.9275556000,-93.1980800000,-92.7555600000
-0.02475,-1444.9306817505,,-1444.9275958256,-1444.9306761131,-93.0681750500,,-92.7595825600,-93.0676113100,-1444.9319912000,-1444.9275958000,-93.1991200000,-92.7595800000,,,-1444.9319912000,-1444.9275958000,-93.1991200000,-92.7595800000
-0.02450,-1444.9306919325,,-1444.9276358449,-1444.9306862282,-93.0691932500,,-92.7635844900,-93.0686228200,-1444.9320014000,-1444.9276358000,-93.2001400000,-92.7635800000,,,-1444.9320014000,-1444.9276358000,-93.2001400000,-92.7635800000
-0.02425,-1444.9307019152,,-1444.9276756882,-1444.9306961442,-93.0701915200,,-92.7675688200,-93.0696144200,-1444.9320114000,-1444.9276757000,-93.2011400000,-92.7675700000,,,-1444.9320114000,-1444.9276757000,-93.2011400000,-92.7675700000
-0.02400,-1444.9307116985,,-1444.9277153554,-1444.9307058609,-93.0711698500,,-92.7715355400,-93.0705860900,-1444.9320213000,-1444.9277154000,-93.2021300000,-92.7715400000,,,-1444.9320213000,-1444.9277154000,-93.2021300000,-92.7715400000
-0.02375,-1444.9307212821,,-1444.9277548463,-1444.9307153781,-93.0721282100,,-92.7754846300,-93.0715378100,-1444.9320309000,-1444.9277548000,-93.2030900000,-92.7754800000,,,-1444.9320309000,-1444.9277548000,-93.2030900000,-92.7754800000
-0.02350,-1444.9307306657,,-1444.9277941606,-1444.9307246955,-93.0730665700,,-92.7794160600,-93.0724695500,-1444.9320403000,-1444.9277942000,-93.2040300000,-92.7794200000,,,-1444.9320403000,-1444.9277942000,-93.2040300000,-92.7794200000
-0.02325,-1444.9307398493,,-1444.9278332983,-1444.9307338129,-93.0739849300,,-92.7833298300,-93.0733812900,-1444.9320495000,-1444.9278333000,-93.2049500000,-92.7833300000,,,-1444.9320495000,-1444.9278333000,-93.2049500000,-92.7833300000
-0.02300,-1444.9307488324,,-1444.9278722591,-1444.9307427300,-93.0748832400,,-92.7872259100,-93.0742730000,-1444.9320585000,-1444.9278723000,-93.2058500000,-92.7872300000,,,-1444.9320585000,-1444.9278723000,-93.2058500000,-92.7872300000
-0.02275,-1444.9307576148,,-1444.9279110428,-1444.9307514467,-93.0757614800,,-92.7911042800,-93.0751446700,-1444.9320674000,-1444.9279110000,-93.2067400000,-92.7911000000,,,-1444.9320674000,-1444.9279110000,-93.2067400000,-92.7911000000
-0.02250,-1444.9307661964,,-1444.9279496492,-1444.9307599626,-93.0766196400,,-92.7949649200,-93.0759962600,-1444.9320760000,-1444.9279496000,-93.2076000000,-92.7949600000,,,-1444.9320760000,-1444.9279496000,-93.2076000000,-92.7949600000
-0.02225,-1444.9307745769,,-1444.9279880781,-1444.9307682775,-93.0774576900,,-92.7988078100,-93.0768277500,-1444.9320844000,-1444.9279881000,-93.2084400000,-92.7988100000,,,-1444.9320844000,-1444.9279881000,-93.2084400000,-92.7988100000
-0.02200,-1444.9307827561,,-1444.9280263294,-1444.9307763913,-93.0782756100,,-92.8026329400,-93.0776391300,-1444.9320926000,-1444.9280263000,-93.2092600000,-92.8026300000,,,-1444.9320926000,-1444.9280263000,-93.2092600000,-92.8026300000
-0.02175,-1444.9307907336,,-1444.9280644028,-1444.9307843036,-93.0790733600,,-92.8064402800,-93.0784303600,-1444.9321006000,-1444.9280644000,-93.2100600000,-92.8064400000,,,-1444.9321006000,-1444.9280644000,-93.2100600000,-92.8064400000
-0.02150,-1444.9307985093,,-1444.9281022982,-1444.9307920142,-93.0798509300,,-92.8102298200,-93.0792014200,-1444.9321084000,-1444.9281023000,-93.2108400000,-92.8102300000,,,-1444.9321084000,-1444.9281023000,-93.2108400000,-92.8102300000
-0.02125,-1444.9308060828,,-1444.9281400153,-1444.9307995228,-93.0806082800,,-92.8140015300,-93.0799522800,-1444.9321160000,-1444.9281400000,-93.2116000000,-92.8140000000,,,-1444.9321160000,-1444.9281400000,-93.2116000000,-92.8140000000
-0.02100,-1444.9308134541,,-1444.9281775539,-1444.9308068293,-93.0813454100,,-92.8177553900,-93.0806829300,-1444.9321235000,-1444.9281776000,-93.2123500000,-92.8177600000,,,-1444.9321235000,-1444.9281776000,-93.2123500000,-92.8177600000
-0.02075,-1444.9308206228,,-1444.9282149139,-1444.9308139333,-93.0820622800,,-92.8214913900,-93.0813933300,-1444.9321307000,-1444.9282149000,-93.2130700000,-92.8214900000,,,-1444.9321307000,-1444.9282149000,-93.2130700000,-92.8214900000
-0.02050,-1444.9308275885,,-1444.9282520950,-1444.9308208345,-93.0827588500,,-92.8252095000,-93.0820834500,-1444.9321377000,-1444.9282521000,-93.2137700000,-92.8252100000,,,-1444.9321377000,-1444.9282521000,-93.2137700000,-92.8252100000
-0.02025,-1444.9308343512,,-1444.9282890970,-1444.9308275329,-93.0834351200,,-92.8289097000,-93.0827532900,-1444.9321445000,-1444.9282891000,-93.2144500000,-92.8289100000,,,-1444.9321445000,-1444.9282891000,-93.2144500000,-92.8289100000
-0.02000,-1444.9308409106,,-1444.9283259198,-1444.9308340281,-93.0840910600,,-92.8325919800,-93.0834028100,-1444.9321511000,-1444.9283259000,-93.2151100000,-92.8325900000,,,-1444.9321511000,-1444.9283259000,-93.2151100000,-92.8325900000
-0.01975,-1444.9308472570,,-1444.9283625537,-1444.9308403105,-93.0847257000,,-92.8362553700,-93.0840310500,-1444.9321575000,-1444.9283626000,-93.2157500000,-92.8362600000,,,-1444.9321575000,-1444.9283626000,-93.2157500000,-92.8362600000
-0.01950,-1444.9308534090,,-1444.9283990175,-1444.9308463986,-93.0853409000,,-92.8399017500,-93.0846398600,-1444.9321636000,-1444.9283990000,-93.2163600000,-92.8399000000,,,-1444.9321636000,-1444.9283990000,-93.2163600000,-92.8399000000
-0.01925,-1444.9308593570,,-1444.9284353013,-1444.9308522828,-93.0859357000,,-92.8435301300,-93.0852282800,-1444.9321696000,-1444.9284353000,-93.2169600000,-92.8435300000,,,-1444.9321696000,-1444.9284353000,-93.2169600000,-92.8435300000
-0.01900,-1444.9308651000,,-1444.9284714045,-1444.9308579622,-93.0865100000,,-92.8471404500,-93.0857962200,-1444.9321754000,-1444.9284714000,-93.2175400000,-92.8471400000,,,-1444.9321754000,-1444.9284714000,-93.2175400000,-92.8471400000
-0.01875,-1444.9308706390,,-1444.9285073280,-1444.9308634377,-93.0870639000,,-92.8507328000,-93.0863437700,-1444.9321810000,-1444.9285073000,-93.2181000000,-92.8507300000,,,-1444.9321810000,-1444.9285073000,-93.2181000000,-92.8507300000
-0.01850,-1444.9308759731,,-1444.9285430709,-1444.9308687085,-93.0875973100,,-92.8543070900,-93.0868708500,-1444.9321864000,-1444.9285431000,-93.2186400000,-92.8543100000,,,-1444.9321864000,-1444.9285431000,-93.2186400000,-92.8543100000
-0.01825,-1444.9308811020,,-1444.9285786330,-1444.9308737742,-93.0881102000,,-92.8578633000,-93.0873774200,-1444.9321915000,-1444.9285786000,-93.2191500000,-92.8578600000,,,-1444.9321915000,-1444.9285786000,-93.2191500000,-92.8578600000
-0.01800,-1444.9308860301,,-1444.9286140190,-1444.9308786393,-93.0886030100,,-92.8614019000,-93.0878639300,-1444.9321965000,-1444.9286140000,-93.2196500000,-92.8614000000,,,-1444.9321965000,-1444.9286140000,-93.2196500000,-92.8614000000
-0.01775,-1444.9308907480,,-1444.9286492190,-1444.9308832943,-93.0890748000,,-92.8649219000,-93.0883294300,-1444.9322013000,-1444.9286492000,-93.2201300000,-92.8649200000,,,-1444.9322013000,-1444.9286492000,-93.2201300000,-92.8649200000
-0.01750,-1444.9308952599,,-1444.9286842377,-1444.9308877435,-93.0895259900,,-92.8684237700,-93.0887743500,-1444.9322058000,-1444.9286842000,-93.2205800000,-92.8684200000,,,-1444.9322058000,-1444.9286842000,-93.2205800000,-92.8684200000
-0.01725,-1444.9308995657,,-1444.9287190748,-1444.9308919866,-93.0899565700,,-92.8719074800,-93.0891986600,-1444.9322102000,-1444.9287191000,-93.2210200000,-92.8719100000,,,-1444.9322102000,-1444.9287191000,-93.2210200000,-92.8719100000
-0.01700,-1444.9309036650,,-1444.9287537301,-1444.9308960235,-93.0903665000,,-92.8753730100,-93.0896023500,-1444.9322143000,-1444.9287537000,-93.2214300000,-92.8753700000,,,-1444.9322143000,-1444.9287537000,-93.2214300000,-92.8753700000
-0.01675,-1444.9309075575,,-1444.9287882033,-1444.9308998537,-93.0907557500,,-92.8788203300,-93.0899853700,-1444.9322183000,-1444.9287882000,-93.2218300000,-92.8788200000,,,-1444.9322183000,-1444.9287882000,-93.2218300000,-92.8788200000
-0.01650,-1444.9309112431,,-1444.9288224943,-1444.9309034771,-93.0911243100,,-92.8822494300,-93.0903477100,-1444.9322220000,-1444.9288225000,-93.2222000000,-92.8822500000,,,-1444.9322220000,-1444.9288225000,-93.2222000000,-92.8822500000
-0.01625,-1444.9309147216,,-1444.9288566030,-1444.9309068936,-93.0914721600,,-92.8856603000,-93.0906893600,-1444.9322255000,-1444.9288566000,-93.2225500000,-92.8856600000,,,-1444.9322255000,-1444.9288566000,-93.2225500000,-92.8856600000
-0.01600,-1444.9309179923,,-1444.9288905289,-1444.9309101025,-93.0917992300,,-92.8890528900,-93.0910102500,-1444.9322288000,-1444.9288905000,-93.2228800000,-92.8890500000,,,-1444.9322288000,-1444.9288905000,-93.2228800000,-92.8890500000
-0.01575,-1444.9309210553,,-1444.9289242718,-1444.9309131037,-93.0921055300,,-92.8924271800,-93.0913103700,-1444.9322319000,-1444.9289243000,-93.2231900000,-92.8924300000,,,-1444.9322319000,-1444.9289243000,-93.2231900000,-92.8924300000
-0.01550,-1444.9309239103,,-1444.9289578317,-1444.9309158972,-93.0923910300,,-92.8957831700,-93.0915897200,-1444.9322348000,-1444.9289578000,-93.2234800000,-92.8957800000,,,-1444.9322348000,-1444.9289578000,-93.2234800000,-92.8957800000
-0.01525,-1444.9309265568,,-1444.9289912081,-1444.9309184823,-93.0926556800,,-92.8991208100,-93.0918482300,-1444.9322375000,-1444.9289912000,-93.2237500000,-92.8991200000,,,-1444.9322375000,-1444.9289912000,-93.2237500000,-92.8991200000
-0.01500,-1444.9309289947,,-1444.9290244010,-1444.9309208589,-93.0928994700,,-92.9024401000,-93.0920858900,-1444.9322400000,-1444.9290244000,-93.2240000000,-92.9024400000,,,-1444.9322400000,-1444.9290244000,-93.2240000000,-92.9024400000
-0.01475,-1444.9309312237,,-1444.9290574100,-1444.9309230267,-93.0931223700,,-92.9057410000,-93.0923026700,-1444.9322423000,-1444.9290574000,-93.2242300000,-92.9057400000,,,-1444.9322423000,-1444.9290574000,-93.2242300000,-92.9057400000
-0.01450,-1444.9309332434,,-1444.9290902349,-1444.9309249855,-93.0933243400,,-92.9090234900,-93.0924985500,-1444.9322444000,-1444.9290902000,-93.2244400000,-92.9090200000,,,-1444.9322444000,-1444.9290902000,-93.2244400000,-92.9090200000
-0.01425,-1444.9309350537,,-1444.9291228755,-1444.9309267349,-93.0935053700,,-92.9122875500,-93.0926734900,-1444.9322462000,-1444.9291229000,-93.2246200000,-92.9122900000,,,-1444.9322462000,-1444.9291229000,-93.2246200000,-92.9122900000
-0.01400,-1444.9309366542,,-1444.9291553316,-1444.9309282747,-93.0936654200,,-92.9155331600,-93.0928274700,-1444.9322479000,-1444.9291553000,-93.2247900000,-92.9155300000,,,-1444.9322479000,-1444.9291553000,-93.2247900000,-92.9155300000
-0.01375,-1444.9309380446,,-1444.9291876029,-1444.9309296045,-93.0938044600,,-92.9187602900,-93.0929604500,-1444.9322493000,-1444.9291876000,-93.2249300000,-92.9187600000,,,-1444.9322493000,-1444.9291876000,-93.2249300000,-92.9187600000
-0.01350,-1444.9309392247,,-1444.9292196892,-1444.9309307242,-93.0939224700,,-92.9219689200,-93.0930724200,-1444.9322505000,-1444.9292197000,-93.2250500000,-92.9219700000,,,-1444.9322505000,-1444.9292197000,-93.2250500000,-92.9219700000
-0.01325,-1444.9309401942,,-1444.9292515903,-1444.9309316334,-93.0940194200,,-92.9251590300,-93.0931633400,-1444.9322515000,-1444.9292516000,-93.2251500000,-92.9251600000,,,-1444.9322515000,-1444.9292516000,-93.2251500000,-92.9251600000
-0.01300,-1444.9309409528,,-1444.9292833059,-1444.9309323318,-93.0940952800,,-92.9283305900,-93.0932331800,-1444.9322524000,-1444.9292833000,-93.2252400000,-92.9283300000,,,-1444.9322524000,-1444.9292833000,-93.2252400000,-92.9283300000
-0.01275,-1444.9309415002,,-1444.9293148358,-1444.9309328192,-93.0941500200,,-92.9314835800,-93.0932819200,-1444.9322530000,-1444.9293148000,-93.2253000000,-92.9314800000,,,-1444.9322530000,-1444.9293148000,-93.2253000000,-92.9314800000
-0.01250,-1444.9309418361,,-1444.9293461798,-1444.9309330952,-93.0941836100,,-92.9346179800,-93.0933095200,-1444.9322533000,-1444.9293462000,-93.2253300000,-92.9346200000,,,-1444.9322533000,-1444.9293462000,-93.2253300000,-92.9346200000
-0.01225,-1444.9309419602,,-1444.9293773376,-1444.9309331596,-93.0941960200,,-92.9377337600,-93.0933159600,-1444.9322535000,-1444.9293773000,-93.2253500000,-92.9377300000,,,-1444.9322535000,-1444.9293773000,-93.2253500000,-92.9377300000
-0.01200,-1444.9309418723,,-1444.9294083090,-1444.9309330122,-93.0941872300,,-92.9408309000,-93.0933012200,-1444.9322535000,-1444.9294083000,-93.2253500000,-92.9408300000,,,-1444.9322535000,-1444.9294083000,-93.2253500000,-92.9408300000
-0.01175,-1444.9309415720,,-1444.9294390937,-1444.9309326525,-93.0941572000,,-92.9439093700,-93.0932652500,-1444.9322532000,-1444.9294391000,-93.2253200000,-92.9439100000,,,-1444.9322532000,-1444.9294391000,-93.2253200000,-92.9439100000
-0.01150,-1444.9309410587,,-1444.9294696911,-1444.9309320799,-93.0941058700,,-92.9469691100,-93.0932079900,-1444.9322528000,-1444.9294697000,-93.2252800000,-92.9469700000,,,-1444.9322528000,-1444.9294697000,-93.2252800000,-92.9469700000
-0.01125,-1444.9309403329,,-1444.9295001019,-1444.9309312949,-93.0940332900,,-92.9500101900,-93.0931294900,-1444.9322521000,-1444.9295001000,-93.2252100000,-92.9500100000,,,-1444.9322521000,-1444.9295001000,-93.2252100000,-92.9500100000
-0.01100,-1444.9309393937,,-1444.9295303250,-1444.9309302967,-93.0939393700,,-92.9530325000,-93.0930296700,-1444.9322512000,-1444.9295303000,-93.2251200000,-92.9530300000,,,-1444.9322512000,-1444.9295303000,-93.2251200000,-92.9530300000
-0.01075,-1444.9309382409,,-1444.9295603604,-1444.9309290851,-93.0938240900,,-92.9560360400,-93.0929085100,-1444.9322501000,-1444.9295604000,-93.2250100000,-92.9560400000,,,-1444.9322501000,-1444.9295604000,-93.2250100000,-92.9560400000
-0.01050,-1444.9309368742,,-1444.9295902080,-1444.9309276597,-93.0936874200,,-92.9590208000,-93.0927659700,-1444.9322488000,-1444.9295902000,-93.2248800000,-92.9590200000,,,-1444.9322488000,-1444.9295902000,-93.2248800000,-92.9590200000
-0.01025,-1444.9309352934,,-1444.9296198674,-1444.9309260203,-93.0935293400,,-92.9619867400,-93.0926020300,-1444.9322473000,-1444.9296199000,-93.2247300000,-92.9619900000,,,-1444.9322473000,-1444.9296199000,-93.2247300000,-92.9619900000
-0.01000,-1444.9309334981,,-1444.9296493383,-1444.9309241666,-93.0933498100,,-92.9649338300,-93.0924166600,-1444.9322455000,-1444.9296493000,-93.2245500000,-92.9649300000,,,-1444.9322455000,-1444.9296493000,-93.2245500000,-92.9649300000
-0.00975,-1444.9309314881,,-1444.9296786206,-1444.9309220983,-93.0931488100,,-92.9678620600,-93.0922098300,-1444.9322436000,-1444.9296786000,-93.2243600000,-92.9678600000,,,-1444.9322436000,-1444.9296786000,-93.2243600000,-92.9678600000
-0.00950,-1444.9309292630,,-1444.9297077140,-1444.9309198150,-93.0929263000,,-92.9707714000,-93.0919815000,-1444.9322414000,-1444.9297077000,-93.2241400000,-92.9707700000,,,-1444.9322414000,-1444.9297077000,-93.2241400000,-92.9707700000
-0.00925,-1444.9309268225,,-1444.9297366181,-1444.9309173165,-93.0926822500,,-92.9736618100,-93.0917316500,-1444.9322390000,-1444.9297366000,-93.2239000000,-92.9736600000,,,-1444.9322390000,-1444.9297366000,-93.2239000000,-92.9736600000
-0.00900,-1444.9309241662,,-1444.9297653329,-1444.9309146024,-93.0924166200,,-92.9765332900,-93.0914602400,-1444.9322364000,-1444.9297653000,-93.2236400000,-92.9765300000,,,-1444.9322364000,-1444.9297653000,-93.2236400000,-92.9765300000
-0.00875,-1444.9309212940,,-1444.9297938579,-1444.9309116724,-93.0921294000,,-92.9793857900,-93.0911672400,-1444.9322336000,-1444.9297939000,-93.2233600000,-92.9793900000,,,-1444.9322336000,-1444.9297939000,-93.2233600000,-92.9793900000
-0.00850,-1444.9309182055,,-1444.9298221929,-1444.9309085263,-93.0918205500,,-92.9822192900,-93.0908526300,-1444.9322306000,-1444.9298222000,-93.2230600000,-92.9822200000,,,-1444.9322306000,-1444.9298222000,-93.2230600000,-92.9822200000
-0.00825,-1444.9309149003,,-1444.9298503377,-1444.9309051636,-93.0914900300,,-92.9850337700,-93.0905163600,-1444.9322273000,-1444.9298503000,-93.2227300000,-92.9850300000,,,-1444.9322273000,-1444.9298503000,-93.2227300000,-92.9850300000
-0.00800,-1444.9309113781,,-1444.9298782920,-1444.9309015842,-93.0911378100,,-92.9878292000,-93.0901584200,-1444.9322238000,-1444.9298783000,-93.2223800000,-92.9878300000,,,-1444.9322238000,-1444.9298783000,-93.2223800000,-92.9878300000
-0.00775,-1444.9309076387,,-1444.9299060555,-1444.9308977876,-93.0907638700,,-92.9906055500,-93.0897787600,-1444.9322202000,-1444.9299061000,-93.2220200000,-92.9906100000,,,-1444.9322202000,-1444.9299061000,-93.2220200000,-92.9906100000
-0.00750,-1444.9309036817,,-1444.9299336281,-1444.9308937735,-93.0903681700,,-92.9933628100,-93.0893773500,-1444.9322163000,-1444.9299336000,-93.2216300000,-92.9933600000,,,-1444.9322163000,-1444.9299336000,-93.2216300000,-92.9933600000
-0.00725,-1444.9308995068,,-1444.9299610093,-1444.9308895418,-93.0899506800,,-92.9961009300,-93.0889541800,-1444.9322121000,-1444.9299610000,-93.2212100000,-92.9961000000,,,-1444.9322121000,-1444.9299610000,-93.2212100000,-92.9961000000
-0.00700,-1444.9308951137,,-1444.9299881990,-1444.9308850919,-93.0895113700,,-92.9988199000,-93.0885091900,-1444.9322078000,-1444.9299882000,-93.2207800000,-92.9988200000,,,-1444.9322078000,-1444.9299882000,-93.2207800000,-92.9988200000
-0.00675,-1444.9308905038,,-1444.9300151986,-1444.9308804254,-93.0890503800,,-93.0015198600,-93.0880425400,-1444.9322033000,-1444.9300152000,-93.2203300000,-93.0015200000,,,-1444.9322033000,-1444.9300152000,-93.2203300000,-93.0015200000
-0.00650,-1444.9308856733,,-1444.9300420044,-1444.9308755384,-93.0885673300,,-93.0042004400,-93.0875538400,-1444.9321985000,-1444.9300420000,-93.2198500000,-93.0042000000,,,-1444.9321985000,-1444.9300420000,-93.2198500000,-93.0042000000
-0.00625,-1444.9308806236,,-1444.9300686178,-1444.9308704324,-93.0880623600,,-93.0068617800,-93.0870432400,-1444.9321935000,-1444.9300686000,-93.2193500000,-93.0068600000,,,-1444.9321935000,-1444.9300686000,-93.2193500000,-93.0068600000
-0.00600,-1444.9308753550,,-1444.9300950392,-1444.9308651076,-93.0875355000,,-93.0095039200,-93.0865107600,-1444.9321883000,-1444.9300950000,-93.2188300000,-93.0095000000,,,-1444.9321883000,-1444.9300950000,-93.2188300000,-93.0095000000
-0.00575,-1444.9308698664,,-1444.9301212676,-1444.9308595630,-93.0869866400,,-93.0121267600,-93.0859563000,-1444.9321829000,-1444.9301213000,-93.2182900000,-93.0121300000,,,-1444.9321829000,-1444.9301213000,-93.2182900000,-93.0121300000
-0.00550,-1444.9308641574,,-1444.9301473024,-1444.9308537980,-93.0864157400,,-93.0147302400,-93.0853798000,-1444.9321772000,-1444.9301473000,-93.2177200000,-93.0147300000,,,-1444.9321772000,-1444.9301473000,-93.2177200000,-93.0147300000
-0.00525,-1444.9308582277,,-1444.9301731436,-1444.9308478125,-93.0858227700,,-93.0173143600,-93.0847812500,-1444.9321713000,-1444.9301731000,-93.2171300000,-93.0173100000,,,-1444.9321713000,-1444.9301731000,-93.2171300000,-93.0173100000
-0.00500,-1444.9308520771,,-1444.9301987911,-1444.9308416063,-93.0852077100,,-93.0198791100,-93.0841606300,-1444.9321653000,-1444.9301988000,-93.2165300000,-93.0198800000,,,-1444.9321653000,-1444.9301988000,-93.2165300000,-93.0198800000
-0.00475,-1444.9308457054,,-1444.9302242446,-1444.9308351791,-93.0845705400,,-93.0224244600,-93.0835179100,-1444.9321589000,-1444.9302242000,-93.2158900000,-93.0224200000,,,-1444.9321589000,-1444.9302242000,-93.2158900000,-93.0224200000
-0.00450,-1444.9308391118,,-1444.9302495033,-1444.9308285301,-93.0839111800,,-93.0249503300,-93.0828530100,-1444.9321524000,-1444.9302495000,-93.2152400000,-93.0249500000,,,-1444.9321524000,-1444.9302495000,-93.2152400000,-93.0249500000
-0.00425,-1444.9308322967,,-1444.9302745678,-1444.9308216598,-93.0832296700,,-93.0274567800,-93.0821659800,-1444.9321457000,-1444.9302746000,-93.2145700000,-93.0274600000,,,-1444.9321457000,-1444.9302746000,-93.2145700000,-93.0274600000
-0.00400,-1444.9308252594,,-1444.9302994374,-1444.9308145675,-93.0825259400,,-93.0299437400,-93.0814567500,-1444.9321387000,-1444.9302994000,-93.2138700000,-93.0299400000,,,-1444.9321387000,-1444.9302994000,-93.2138700000,-93.0299400000
-0.00375,-1444.9308179997,,-1444.9303241119,-1444.9308072528,-93.0817999700,,-93.0324111900,-93.0807252800,-1444.9321315000,-1444.9303241000,-93.2131500000,-93.0324100000,,,-1444.9321315000,-1444.9303241000,-93.2131500000,-93.0324100000
-0.00350,-1444.9308105170,,-1444.9303485910,-1444.9307997153,-93.0810517000,,-93.0348591000,-93.0799715300,-1444.9321241000,-1444.9303486000,-93.2124100000,-93.0348600000,,,-1444.9321241000,-1444.9303486000,-93.2124100000,-93.0348600000
-0.00325,-1444.9308028112,,-1444.9303728743,-1444.9307919548,-93.0802811200,,-93.0372874300,-93.0791954800,-1444.9321164000,-1444.9303729000,-93.2116400000,-93.0372900000,,,-1444.9321164000,-1444.9303729000,-93.2116400000,-93.0372900000
-0.00300,-1444.9307948818,,-1444.9303969616,-1444.9307839709,-93.0794881800,,-93.0396961600,-93.0783970900,-1444.9321086000,-1444.9303970000,-93.2108600000,-93.0397000000,,,-1444.9321086000,-1444.9303970000,-93.2108600000,-93.0397000000
-0.00275,-1444.9307867286,,-1444.9304208525,-1444.9307757633,-93.0786728600,,-93.0420852500,-93.0775763300,-1444.9321005000,-1444.9304209000,-93.2100500000,-93.0420900000,,,-1444.9321005000,-1444.9304209000,-93.2100500000,-93.0420900000
-0.00250,-1444.9307783512,,-1444.9304445469,-1444.9307673316,-93.0778351200,,-93.0444546900,-93.0767331600,-1444.9320922000,-1444.9304445000,-93.2092200000,-93.0444500000,,,-1444.9320922000,-1444.9304445000,-93.2092200000,-93.0444500000
-0.00225,-1444.9307697491,,-1444.9304680443,-1444.9307586754,-93.0769749100,,-93.0468044300,-93.0758675400,-1444.9320836000,-1444.9304680000,-93.2083600000,-93.0468000000,,,-1444.9320836000,-1444.9304680000,-93.2083600000,-93.0468000000
-0.00200,-1444.9307609221,,-1444.9304913446,-1444.9307497944,-93.0760922100,,-93.0491344600,-93.0749794400,-1444.9320749000,-1444.9304913000,-93.2074900000,-93.0491300000,,,-1444.9320749000,-1444.9304913000,-93.2074900000,-93.0491300000
-0.00175,-1444.9307518698,,-1444.9305144473,-1444.9307406882,-93.0751869800,,-93.0514447300,-93.0740688200,-1444.9320659000,-1444.9305144000,-93.2065900000,-93.0514400000,,,-1444.9320659000,-1444.9305144000,-93.2065900000,-93.0514400000
-0.00150,-1444.9307425919,,-1444.9305373523,-1444.9307313566,-93.0742591900,,-93.0537352300,-93.0731356600,-1444.9320567000,-1444.9305374000,-93.2056700000,-93.0537400000,,,-1444.9320567000,-1444.9305374000,-93.2056700000,-93.0537400000
-0.00125,-1444.9307330880,,-1444.9305600592,-1444.9307217992,-93.0733088000,,-93.0560059200,-93.0721799200,-1444.9320472000,-1444.9305601000,-93.2047200000,-93.0560100000,,,-1444.9320472000,-1444.9305601000,-93.2047200000,-93.0560100000
-0.00100,-1444.9307233578,,-1444.9305825677,-1444.9307120155,-93.0723357800,,-93.0582567700,-93.0712015500,-1444.9320376000,-1444.9305826000,-93.2037600000,-93.0582600000,,,-1444.9320376000,-1444.9305826000,-93.2037600000,-93.0582600000
-0.00075,-1444.9307134009,,-1444.9306048775,-1444.9307020053,-93.0713400900,,-93.0604877500,-93.0702005300,-1444.9320277000,-1444.9306049000,-93.2027700000,-93.0604900000,,,-1444.9320277000,-1444.9306049000,-93.2027700000,-93.0604900000
-0.00050,-1444.9307032169,-1444.9306917681,-1444.9306269883,-1444.9306917681,-93.0703216900,-93.0691768100,-93.0626988300,-93.0691768100,-1444.9320176000,-1444.9306270000,-93.2017600000,-93.0627000000,,,-1444.9320176000,-1444.9306270000,-93.2017600000,-93.0627000000
-0.00025,-1444.9306928055,-1444.9306823401,-1444.9306488998,-1444.9306813037,-93.0692805500,-93.0682340100,-93.0648899800,-93.0681303700,-1444.9327836000,-1444.9327583000,nan,nan,-93.2783600000,-93.2758300000,-1444.9320072000,-1444.9306489000,-93.2007200000,-93.0648900000
0.00000,-1444.9306821663,-1444.9306821664,-1444.9306706117,-1444.9306706117,-93.0682166300,-93.0682166400,-93.0670611700,-93.0670611700,-1444.9327765000,-1444.9327765000,nan,nan,-93.2776500000,-93.2776500000,nan,nan,nan,nan
0.00025,-1444.9306712991,-1444.9306931290,-1444.9306921237,-1444.9306596916,-93.0671299100,-93.0693129000,-93.0692123700,-93.0659691600,-1444.9327674000,-1444.9327907000,nan,nan,-93.2767400000,-93.2790700000,-1444.9319858000,-1444.9306921000,-93.1985800000,-93.0692100000
0.00050,-1444.9306602033,-1444.9307134355,-1444.9307134355,-1444.9306485432,-93.0660203300,-93.0713435500,-93.0713435500,-93.0648543200,-1444.9319748000,-1444.9307134000,-93.1974800000,-93.0713400000,,,-1444.9319748000,-1444.9307134000,-93.1974800000,-93.0713400000
0.00075,-1444.9306488786,,-1444.9307345467,-1444.9306371660,-93.0648878600,,-93.0734546700,-93.0637166000,-1444.9319636000,-1444.9307345000,-93.1963600000,-93.0734500000,,,-1444.9319636000,-1444.9307345000,-93.1963600000,-93.0734500000
0.00100,-1444.9306373247,,-1444.9307554571,-1444.9306255598,-93.0637324700,,-93.0755457100,-93.0625559800,-1444.9319521000,-1444.9307555000,-93.1952100000,-93.0755500000,,,-1444.9319521000,-1444.9307555000,-93.1952100000,-93.0755500000
0.00125,-1444.9306255412,,-1444.9307761664,-1444.9306137241,-93.0625541200,,-93.0776166400,-93.0613724100,-1444.9319404000,-1444.9307762000,-93.1940400000,-93.0776200000,,,-1444.9319404000,-1444.9307762000,-93.1940400000,-93.0776200000
0.00150,-1444.9306135278,,-1444.9307966742,-1444.9306016586,-93.0613527800,,-93.0796674200,-93.0601658600,-1444.9319284000,-1444.9307967000,-93.1928400000,-93.0796700000,,,-1444.9319284000,-1444.9307967000,-93.1928400000,-93.0796700000
0.00175,-1444.9306012840,,-1444.9308169802,-1444.9305893628,-93.0601284000,,-93.0816980200,-93.0589362800,-1444.9319162000,-1444.9308170000,-93.1916200000,-93.0817000000,,,-1444.9319162000,-1444.9308170000,-93.1916200000,-93.0817000000
0.00200,-1444.9305888095,,-1444.9308370841,-1444.9305768365,-93.0588809500,,-93.0837084100,-93.0576836500,-1444.9319038000,-1444.9308371000,-93.1903800000,-93.0837100000,,,-1444.9319038000,-1444.9308371000,-93.1903800000,-93.0837100000
0.00225,-1444.9305761040,,-1444.9308569856,-1444.9305640793,-93.0576104000,,-93.0856985600,-93.0564079300,-1444.9318912000,-1444.9308570000,-93.1891200000,-93.0857000000,,,-1444.9318912000,-1444.9308570000,-93.1891200000,-93.0857000000
0.00250,-1444.9305631671,,-1444.9308766846,-1444.9305510909,-93.0563167100,,-93.0876684600,-93.0551090900,-1444.9318783000,-1444.9308767000,-93.1878300000,-93.0876700000,,,-1444.9318783000,-1444.9308767000,-93.1878300000,-93.0876700000
0.00275,-1444.9305499983,,-1444.9308961803,-1444.9305378706,-93.0549998300,,-93.0896180300,-93.0537870600,-1444.9318652000,-1444.9308962000,-93.1865200000,-93.0896200000,,,-1444.9318652000,-1444.9308962000,-93.1865200000,-93.0896200000
0.00300,-1444.9305365975,,-1444.9309154729,-1444.9305244185,-93.0536597500,,-93.0915472900,-93.0524418500,-1444.9318519000,-1444.9309155000,-93.1851900000,-93.0915500000,,,-1444.9318519000,-1444.9309155000,-93.1851900000,-93.0915500000
0.00325,-1444.9305229638,,-1444.9309345616,-1444.9305107337,-93.0522963800,,-93.0934561600,-93.0510733700,-1444.9318384000,-1444.9309346000,-93.1838400000,-93.0934600000,,,-1444.9318384000,-1444.9309346000,-93.1838400000,-93.0934600000
0.00350,-1444.9305090972,,-1444.9309534462,-1444.9304968161,-93.0509097200,,-93.0953446200,-93.0496816100,-1444.9318246000,-1444.9309534000,-93.1824600000,-93.0953400000,,,-1444.9318246000,-1444.9309534000,-93.1824600000,-93.0953400000
0.00375,-1444.9304949972,,-1444.9309721265,-1444.9304826652,-93.0494997200,,-93.0972126500,-93.0482665200,-1444.9318105000,-1444.9309721000,-93.1810500000,-93.0972100000,,,-1444.9318105000,-1444.9309721000,-93.1810500000,-93.0972100000
0.00400,-1444.9304806635,,-1444.9309906020,-1444.9304682807,-93.0480663500,,-93.0990602000,-93.0468280700,-1444.9317963000,-1444.9309906000,-93.1796300000,-93.0990600000,,,-1444.9317963000,-1444.9309906000,-93.1796300000,-93.0990600000
0.00425,-1444.9304660956,,-1444.9310088726,-1444.9304536623,-93.0466095600,,-93.1008872600,-93.0453662300,-1444.9317818000,-1444.9310089000,-93.1781800000,-93.1008900000,,,-1444.9317818000,-1444.9310089000,-93.1781800000,-93.1008900000
0.00450,-1444.9304512933,,-1444.9310269379,-1444.9304388095,-93.0451293300,,-93.1026937900,-93.0438809500,-1444.9317671000,-1444.9310269000,-93.1767100000,-93.1026900000,,,-1444.9317671000,-1444.9310269000,-93.1767100000,-93.1026900000
0.00475,-1444.9304362560,,-1444.9310447975,-1444.9304237218,-93.0436256000,,-93.1044797500,-93.0423721800,-1444.9317521000,-1444.9310448000,-93.1752100000,-93.1044800000,,,-1444.9317521000,-1444.9310448000,-93.1752100000,-93.1044800000
0.00500,-1444.9304209834,,-1444.9310624511,-1444.9304083990,-93.0420983400,,-93.1062451100,-93.0408399000,-1444.9317369000,-1444.9310625000,-93.1736900000,-93.1062500000,,,-1444.9317369000,-1444.9310625000,-93.1736900000,-93.1062500000
0.00525,-1444.9304054750,,-1444.9310798981,-1444.9303928406,-93.0405475000,,-93.1079898100,-93.0392840600,-1444.9317215000,-1444.9310799000,-93.1721500000,-93.1079900000,,,-1444.9317215000,-1444.9310799000,-93.1721500000,-93.1079900000
0.00550,-1444.9303897307,,-1444.9310971387,-1444.9303770463,-93.0389730700,,-93.1097138700,-93.0377046300,-1444.9317058000,-1444.9310971000,-93.1705800000,-93.1097100000,,,-1444.9317058000,-1444.9310971000,-93.1705800000,-93.1097100000
0.00575,-1444.9303737499,,-1444.9311141723,-1444.9303610157,-93.0373749900,,-93.1114172300,-93.0361015700,-1444.9316899000,-1444.9311142000,-93.1689900000,-93.1114200000,,,-1444.9316899000,-1444.9311142000,-93.1689900000,-93.1114200000
0.00600,-1444.9303575323,,-1444.9311309985,-1444.9303447483,-93.0357532300,,-93.1130998500,-93.0344748300,-1444.9316738000,-1444.9311310000,-93.1673800000,-93.1131000000,,,-1444.9316738000,-1444.9311310000,-93.1673800000,-93.1131000000
0.00625,-1444.9303410773,,-1444.9311476170,-1444.9303282439,-93.0341077300,,-93.1147617000,-93.0328243900,-1444.9316574000,-1444.9311476000,-93.1657400000,-93.1147600000,,,-1444.9316574000,-1444.9311476000,-93.1657400000,-93.1147600000
0.00650,-1444.9303243847,,-1444.9311640275,-1444.9303115019,-93.0324384700,,-93.1164027500,-93.0311501900,-1444.9316408000,-1444.9311640000,-93.1640800000,-93.1164000000,,,-1444.9316408000,-1444.9311640000,-93.1640800000,-93.1164000000
0.00675,-1444.9303074541,,-1444.9311802296,-1444.9302945219,-93.0307454100,,-93.1180229600,-93.0294521900,-1444.9316239000,-1444.9311802000,-93.1623900000,-93.1180200000,,,-1444.9316239000,-1444.9311802000,-93.1623900000,-93.1180200000
0.00700,-1444.9302902850,,-1444.9311962230,-1444.9302773036,-93.0290285000,,-93.1196223000,-93.0277303600,-1444.9316068000,-1444.9311962000,-93.1606800000,-93.1196200000,,,-1444.9316068000,-1444.9311962000,-93.1606800000,-93.1196200000
0.00725,-1444.9302728770,,-1444.9312120074,-1444.9302598466,-93.0272877000,,-93.1212007400,-93.0259846600,-1444.9315895000,-1444.9312120000,-93.1589500000,-93.1212000000,,,-1444.9315895000,-1444.9312120000,-93.1589500000,-93.1212000000
0.00750,-1444.9302552297,,-1444.9312275823,-1444.9302421504,-93.0255229700,,-93.1227582300,-93.0242150400,-1444.9315719000,-1444.9312276000,-93.1571900000,-93.1227600000,,,-1444.9315719000,-1444.9312276000,-93.1571900000,-93.1227600000
0.00775,-1444.9302373427,,-1444.9312429474,-1444.9302242147,-93.0237342700,,-93.1242947400,-93.0224214700,-1444.9315541000,-1444.9312429000,-93.1554100000,-93.1242900000,,,-1444.9315541000,-1444.9312429000,-93.1554100000,-93.1242900000
0.00800,-1444.9302192156,,-1444.9312581025,-1444.9302060390,-93.0219215600,,-93.1258102500,-93.0206039000,-1444.9315361000,-1444.9312581000,-93.1536100000,-93.1258100000,,,-1444.9315361000,-1444.9312581000,-93.1536100000,-93.1258100000
0.00825,-1444.9302008481,,-1444.9312730470,-1444.9301876229,-93.0200848100,,-93.1273047000,-93.0187622900,-1444.9315178000,-1444.9312730000,-93.1517800000,-93.1273000000,,,-1444.9315178000,-1444.9312730000,-93.1517800000,-93.1273000000
0.00850,-1444.9301822396,,-1444.9312877808,-1444.9301689661,-93.0182239600,,-93.1287780800,-93.0168966100,-1444.9314993000,-1444.9312878000,-93.1499300000,-93.1287800000,,,-1444.9314993000,-1444.9312878000,-93.1499300000,-93.1287800000
0.00875,-1444.9301633897,,-1444.9313023034,-1444.9301500680,-93.0163389700,,-93.1302303400,-93.0150068000,-1444.9314805000,-1444.9313023000,-93.1480500000,-93.1302300000,,,-1444.9314805000,-1444.9313023000,-93.1480500000,-93.1302300000
0.00900,-1444.9301442982,,-1444.9313166144,-1444.9301309283,-93.0144298200,,-93.1316614400,-93.0130928300,-1444.9314615000,-1444.9313166000,-93.1461500000,-93.1316600000,,,-1444.9314615000,-1444.9313166000,-93.1461500000,-93.1316600000
0.00925,-1444.9301249621,,-1444.9313307113,-1444.9301115442,-93.0124962100,,-93.1330711300,-93.0111544200,-1444.9314422000,-1444.9313307000,-93.1442200000,-93.1330700000,,,-1444.9314422000,-1444.9313307000,-93.1442200000,-93.1330700000
0.00950,-1444.9301053857,,-1444.9313445982,-1444.9300919200,-93.0105385700,,-93.1344598200,-93.0091920000,-1444.9314227000,-1444.9313446000,-93.1422700000,-93.1344600000,,,-1444.9314227000,-1444.9313446000,-93.1422700000,-93.1344600000
0.00975,-1444.9300855665,,-1444.9313582726,-1444.9300720531,-93.0085566500,,-93.1358272600,-93.0072053100,-1444.9314030000,-1444.9313583000,-93.1403000000,-93.1358300000,,,-1444.9314030000,-1444.9313583000,-93.1403000000,-93.1358300000
0.01000,-1444.9300655038,,-1444.9313717340,-1444.9300519428,-93.0065503800,,-93.1371734000,-93.0051942800,-1444.9313830000,-1444.9313717000,-93.1383000000,-93.1371700000,,,-1444.9313830000,-1444.9313717000,-93.1383000000,-93.1371700000
0.01025,-1444.9300451971,,-1444.9313849819,-1444.9300315887,-93.0045197100,,-93.1384981900,-93.0031588700,-1444.9313628000,-1444.9313850000,-93.1362800000,-93.1385000000,,,-1444.9313628000,-1444.9313850000,-93.1362800000,-93.1385000000
0.01050,-1444.9300246463,,-1444.9313980163,-1444.9300109906,-93.0024646300,,-93.1398016300,-93.0010990600,-1444.9313423000,-1444.9313980000,-93.1342300000,-93.1398000000,,,-1444.9313423000,-1444.9313980000,-93.1342300000,-93.1398000000
0.01075,-1444.9300038507,,-1444.9314108364,-1444.9299901477,-93.0003850700,,-93.1410836400,-92.9990147700,-1444.9313216000,-1444.9314108000,-93.1321600000,-93.1410800000,,,-1444.9313216000,-1444.9314108000,-93.1321600000,-93.1410800000
0.01100,-1444.9299828100,,-1444.9314234422,-1444.9299690600,-92.9982810000,,-93.1423442200,-92.9969060000,-1444.9313007000,-1444.9314234000,-93.1300700000,-93.1423400000,,,-1444.9313007000,-1444.9314234000,-93.1300700000,-93.1423400000
0.01125,-1444.9299615237,,-1444.9314358332,-1444.9299477268,-92.9961523700,,-93.1435833200,-92.9947726800,-1444.9312795000,-1444.9314358000,-93.1279500000,-93.1435800000,,,-1444.9312795000,-1444.9314358000,-93.1279500000,-93.1435800000
0.01150,-1444.9299399912,,-1444.9314480087,-1444.9299261474,-92.9939991200,,-93.1448008700,-92.9926147400,-1444.9312580000,-1444.9314480000,-93.1258000000,-93.1448000000,,,-1444.9312580000,-1444.9314480000,-93.1258000000,-93.1448000000
0.01175,-1444.9299182126,,-1444.9314599690,-1444.9299043221,-92.9918212600,,-93.1459969000,-92.9904322100,-1444.9312363000,-1444.9314600000,-93.1236300000,-93.1460000000,,,-1444.9312363000,-1444.9314600000,-93.1236300000,-93.1460000000
0.01200,-1444.9298961849,,-1444.9314717111,-1444.9298822479,-92.9896184900,,-93.1471711100,-92.9882247900,-1444.9312144000,-1444.9314717000,-93.1214400000,-93.1471700000,,,-1444.9312144000,-1444.9314717000,-93.1214400000,-93.1471700000
0.01225,-1444.9298739110,,-1444.9314832381,-1444.9298599276,-92.9873911000,,-93.1483238100,-92.9859927600,-1444.9311922000,-1444.9314832000,-93.1192200000,-93.1483200000,,,-1444.9311922000,-1444.9314832000,-93.1192200000,-93.1483200000
0.01250,-1444.9298513907,,-1444.9314945497,-1444.9298373609,-92.9851390700,,-93.1494549700,-92.9837360900,-1444.9311698000,-1444.9314945000,-93.1169800000,-93.1494500000,,,-1444.9311698000,-1444.9314945000,-93.1169800000,-93.1494500000
0.01275,-1444.9298286220,,-1444.9315056440,-1444.9298145461,-92.9828622000,,-93.1505644000,-92.9814546100,-1444.9311471000,-1444.9315056000,-93.1147100000,-93.1505600000,,,-1444.9311471000,-1444.9315056000,-93.1147100000,-93.1505600000
0.01300,-1444.9298056047,,-1444.9315165209,-1444.9297914828,-92.9805604700,,-93.1516520900,-92.9791482800,-1444.9311242000,-1444.9315165000,-93.1124200000,-93.1516500000,,,-1444.9311242000,-1444.9315165000,-93.1124200000,-93.1516500000
0.01325,-1444.9297823384,,-1444.9315271799,-1444.9297681706,-92.9782338400,,-93.1527179900,-92.9768170600,-1444.9311010000,-1444.9315272000,-93.1101000000,-93.1527200000,,,-1444.9311010000,-1444.9315272000,-93.1101000000,-93.1527200000
0.01350,-1444.9297588226,,-1444.9315376208,-1444.9297446090,-92.9758822600,,-93.1537620800,-92.9744609000,-1444.9310776000,-1444.9315376000,-93.1077600000,-93.1537600000,,,-1444.9310776000,-1444.9315376000,-93.1077600000,-93.1537600000
0.01375,-1444.9297350533,,-1444.9315478395,-1444.9297207940,-92.9735053300,,-93.1547839500,-92.9720794000,-1444.9310539000,-1444.9315478000,-93.1053900000,-93.1547800000,,,-1444.9310539000,-1444.9315478000,-93.1053900000,-93.1547800000
0.01400,-1444.9297110372,,-1444.9315578429,-1444.9296967324,-92.9711037200,,-93.1557842900,-92.9696732400,-1444.9310300000,-1444.9315578000,-93.1030000000,-93.1557800000,,,-1444.9310300000,-1444.9315578000,-93.1030000000,-93.1557800000
0.01425,-1444.9296867703,,-1444.9315676269,-1444.9296724201,-92.9686770300,,-93.1567626900,-92.9672420100,-1444.9310058000,-1444.9315676000,-93.1005800000,-93.1567600000,,,-1444.9310058000,-1444.9315676000,-93.1005800000,-93.1567600000
0.01450,-1444.9296622520,,-1444.9315771911,-1444.9296478566,-92.9662252000,,-93.1577191100,-92.9647856600,-1444.9309814000,-1444.9315772000,-93.0981400000,-93.1577200000,,,-1444.9309814000,-1444.9315772000,-93.0981400000,-93.1577200000
0.01475,-1444.9296374821,,-1444.9315865352,-1444.9296230415,-92.9637482100,,-93.1586535200,-92.9623041500,-1444.9309567000,-1444.9315865000,-93.0956700000,-93.1586500000,,,-1444.9309567000,-1444.9315865000,-93.0956700000,-93.1586500000
0.01500,-1444.9296124599,,-1444.9315956588,-1444.9295979743,-92.9612459900,,-93.1595658800,-92.9597974300,-1444.9309317000,-1444.9315957000,-93.0931700000,-93.1595700000,,,-1444.9309317000,-1444.9315957000,-93.0931700000,-93.1595700000
0.01525,-1444.9295871852,,-1444.9316045614,-1444.9295726546,-92.9587185200,,-93.1604561400,-92.9572654600,-1444.9309066000,-1444.9316046000,-93.0906600000,-93.1604600000,,,-1444.9309066000,-1444.9316046000,-93.0906600000,-93.1604600000
0.01550,-1444.9295616573,,-1444.9316132427,-1444.9295470820,-92.9561657300,,-93.1613242700,-92.9547082000,-1444.9308811000,-1444.9316132000,-93.0881100000,-93.1613200000,,,-1444.9308811000,-1444.9316132000,-93.0881100000,-93.1613200000
0.01575,-1444.9295358758,,-1444.9316217023,-1444.9295212559,-92.9535875800,,-93.1621702300,-92.9521255900,-1444.9308554000,-1444.9316217000,-93.0855400000,-93.1621700000,,,-1444.9308554000,-1444.9316217000,-93.0855400000,-93.1621700000
0.01600,-1444.9295098405,,-1444.9316299400,-1444.9294951760,-92.9509840500,,-93.1629940000,-92.9495176000,-1444.9308295000,-1444.9316299000,-93.0829500000,-93.1629900000,,,-1444.9308295000,-1444.9316299000,-93.0829500000,-93.1629900000
0.01625,-1444.9294835506,,-1444.9316379550,-1444.9294688417,-92.9483550600,,-93.1637955000,-92.9468841700,-1444.9308033000,-1444.9316380000,-93.0803300000,-93.1638000000,,,-1444.9308033000,-1444.9316380000,-93.0803300000,-93.1638000000
0.01650,-1444.9294570057,,-1444.9316457471,-1444.9294422527,-92.9457005700,,-93.1645747100,-92.9442252700,-1444.9307768000,-1444.9316457000,-93.0776800000,-93.1645700000,,,-1444.9307768000,-1444.9316457000,-93.0776800000,-93.1645700000
0.01675,-1444.9294302054,,-1444.9316533158,-1444.9294154082,-92.9430205400,,-93.1653315800,-92.9415408200,-1444.9307501000,-1444.9316533000,-93.0750100000,-93.1653300000,,,-1444.9307501000,-1444.9316533000,-93.0750100000,-93.1653300000
0.01700,-1444.9294031492,,-1444.9316606608,-1444.9293883080,-92.9403149200,,-93.1660660800,-92.9388308000,-1444.9307232000,-1444.9316607000,-93.0723200000,-93.1660700000,,,-1444.9307232000,-1444.9316607000,-93.0723200000,-93.1660700000
0.01725,-1444.9293758367,,-1444.9316677817,-1444.9293609516,-92.9375836700,,-93.1667781700,-92.9360951600,-1444.9306960000,-1444.9316678000,-93.0696000000,-93.1667800000,,,-1444.9306960000,-1444.9316678000,-93.0696000000,-93.1667800000
0.01750,-1444.9293482673,,-1444.9316746780,-1444.9293333385,-92.9348267300,,-93.1674678000,-92.9333338500,-1444.9306685000,-1444.9316747000,-93.0668500000,-93.1674700000,,,-1444.9306685000,-1444.9316747000,-93.0668500000,-93.1674700000
0.01775,-1444.9293204406,,-1444.9316813494,-1444.9293054682,-92.9320440600,,-93.1681349400,-92.9305468200,-1444.9306408000,-1444.9316813000,-93.0640800000,-93.1681300000,,,-1444.9306408000,-1444.9316813000,-93.0640800000,-93.1681300000
0.01800,-1444.9292923562,,-1444.9316877954,-1444.9292773403,-92.9292356200,,-93.1687795400,-92.9277340300,-1444.9306128000,-1444.9316878000,-93.0612800000,-93.1687800000,,,-1444.9306128000,-1444.9316878000,-93.0612800000,-93.1687800000
0.01825,-1444.9292640136,,-1444.9316940157,-1444.9292489542,-92.9264013600,,-93.1694015700,-92.9248954200,-1444.9305845000,-1444.9316940000,-93.0584500000,-93.1694000000,,,-1444.9305845000,-1444.9316940000,-93.0584500000,-93.1694000000
0.01850,-1444.9292354122,,-1444.9317000097,-1444.9292203096,-92.9235412200,,-93.1700009700,-92.9220309600,-1444.9305560000,-1444.9317000000,-93.0556000000,-93.1700000000,,,-1444.9305560000,-1444.9317000000,-93.0556000000,-93.1700000000
0.01875,-1444.9292065516,,-1444.9317057772,-1444.9291914059,-92.9206551600,,-93.1705777200,-92.9191405900,-1444.9305273000,-1444.9317058000,-93.0527300000,-93.1705800000,,,-1444.9305273000,-1444.9317058000,-93.0527300000,-93.1705800000
0.01900,-1444.9291774314,,-1444.9317113176,-1444.9291622427,-92.9177431400,,-93.1711317600,-92.9162242700,-1444.9304982000,-1444.9317113000,-93.0498200000,-93.1711300000,,,-1444.9304982000,-1444.9317113000,-93.0498200000,-93.1711300000
0.01925,-1444.9291480497,,-1444.9317166293,-1444.9291328181,-92.9148049700,,-93.1716629300,-92.9132818100,-1444.9304689000,-1444.9317166000,-93.0468900000,-93.1716600000,,,-1444.9304689000,-1444.9317166000,-93.0468900000,-93.1716600000
0.01950,-1444.9291184086,,-1444.9317217144,-1444.9291031343,-92.9118408600,,-93.1721714400,-92.9103134300,-1444.9304394000,-1444.9317217000,-93.0439400000,-93.1721700000,,,-1444.9304394000,-1444.9317217000,-93.0439400000,-93.1721700000
0.01975,-1444.9290885065,,-1444.9317265713,-1444.9290731895,-92.9088506500,,-93.1726571300,-92.9073189500,-1444.9304096000,-1444.9317266000,-93.0409600000,-93.1726600000,,,-1444.9304096000,-1444.9317266000,-93.0409600000,-93.1726600000
0.02000,-1444.9290583427,,-1444.9317311994,-1444.9290429832,-92.9058342700,,-93.1731199400,-92.9042983200,-1444.9303795000,-1444.9317312000,-93.0379500000,-93.1731200000,,,-1444.9303795000,-1444.9317312000,-93.0379500000,-93.1731200000
0.02025,-1444.9290279168,,-1444.9317355984,-1444.9290125150,-92.9027916800,,-93.1735598400,-92.9012515000,-1444.9303492000,-1444.9317356000,-93.0349200000,-93.1735600000,,,-1444.9303492000,-1444.9317356000,-93.0349200000,-93.1735600000
0.02050,-1444.9289972283,,-1444.9317397678,-1444.9289817842,-92.8997228300,,-93.1739767800,-92.8981784200,-1444.9303186000,-1444.9317398000,-93.0318600000,-93.1739800000,,,-1444.9303186000,-1444.9317398000,-93.0318600000,-93.1739800000
0.02075,-1444.9289662767,,-1444.9317437073,-1444.9289507905,-92.8966276700,,-93.1743707300,-92.8950790500,-1444.9302878000,-1444.9317437000,-93.0287800000,-93.1743700000,,,-1444.9302878000,-1444.9317437000,-93.0287800000,-93.1743700000
0.02100,-1444.9289350615,,-1444.9317474163,-1444.9289195333,-92.8935061500,,-93.1747416300,-92.8919533300,-1444.9302567000,-1444.9317474000,-93.0256700000,-93.1747400000,,,-1444.9302567000,-1444.9317474000,-93.0256700000,-93.1747400000
0.02125,-1444.9289035822,,-1444.9317508944,-1444.9288880121,-92.8903582200,,-93.1750894400,-92.8888012100,-1444.9302253000,-1444.9317509000,-93.0225300000,-93.1750900000,,,-1444.9302253000,-1444.9317509000,-93.0225300000,-93.1750900000
0.02150,-1444.9288718383,,-1444.9317541412,-1444.9288562265,-92.8871838300,,-93.1754141200,-92.8856226500,-1444.9301936000,-1444.9317541000,-93.0193600000,-93.1754100000,,,-1444.9301936000,-1444.9317541000,-93.0193600000,-93.1754100000
0.02175,-1444.9288398294,,-1444.9317571564,-1444.9288241760,-92.8839829400,,-93.1757156400,-92.8824176000,-1444.9301617000,-1444.9317572000,-93.0161700000,-93.1757200000,,,-1444.9301617000,-1444.9317572000,-93.0161700000,-93.1757200000
0.02200,-1444.9288075549,,-1444.9317599394,-1444.9287918600,-92.8807554900,,-93.1759939400,-92.8791860000,-1444.9301296000,-1444.9317599000,-93.0129600000,-93.1759900000,,,-1444.9301296000,-1444.9317599000,-93.0129600000,-93.1759900000
0.02225,-1444.9287750144,,-1444.9317624898,-1444.9287592780,-92.8775014400,,-93.1762489800,-92.8759278000,-1444.9300971000,-1444.9317625000,-93.0097100000,-93.1762500000,,,-1444.9300971000,-1444.9317625000,-93.0097100000,-93.1762500000
0.02250,-1444.9287422072,,-1444.9317648072,-1444.9287264296,-92.8742207200,,-93.1764807200,-92.8726429600,-1444.9300644000,-1444.9317648000,-93.0064400000,-93.1764800000,,,-1444.9300644000,-1444.9317648000,-93.0064400000,-93.1764800000
0.02275,-1444.9287091326,,-1444.9317668907,-1444.9286933138,-92.8709132600,,-93.1766890700,-92.8693313800,-1444.9300314000,-1444.9317669000,-93.0031400000,-93.1766900000,,,-1444.9300314000,-1444.9317669000,-93.0031400000,-93.1766900000
0.02300,-1444.9286757907,,-1444.9317687407,-1444.9286599310,-92.8675790700,,-93.1768740700,-92.8659931000,-1444.9299982000,-1444.9317687000,-92.9998200000,-93.1768700000,,,-1444.9299982000,-1444.9317687000,-92.9998200000,-93.1768700000
0.02325,-1444.9286421808,,-1444.9317703563,-1444.9286262801,-92.8642180800,,-93.1770356300,-92.8626280100,-1444.9299647000,-1444.9317704000,-92.9964700000,-93.1770400000,,,-1444.9299647000,-1444.9317704000,-92.9964700000,-93.1770400000
0.02350,-1444.9286083023,,-1444.9317717371,-1444.9285923608,-92.8608302300,,-93.1771737100,-92.8592360800,-1444.9299309000,-1444.9317717000,-92.9930900000,-93.1771700000,,,-1444.9299309000,-1444.9317717000,-92.9930900000,-93.1771700000
0.02375,-1444.9285741545,,-1444.9317728827,-1444.9285581724,-92.8574154500,,-93.1772882700,-92.8558172400,-1444.9298969000,-1444.9317729000,-92.9896900000,-93.1772900000,,,-1444.9298969000,-1444.9317729000,-92.9896900000,-93.1772900000
0.02400,-1444.9285397377,,-1444.9317737930,-1444.9285237151,-92.8539737700,,-93.1773793000,-92.8523715100,-1444.9298626000,-1444.9317738000,-92.9862600000,-93.1773800000,,,-1444.9298626000,-1444.9317738000,-92.9862600000,-93.1773800000
0.02425,-1444.9285050505,,-1444.9317744670,-1444.9284889875,-92.8505050500,,-93.1774467000,-92.8488987500,-1444.9298280000,-1444.9317745000,-92.9828000000,-93.1774500000,,,-1444.9298280000,-1444.9317745000,-92.9828000000,-93.1774500000
0.02450,-1444.9284700923,,-1444.9317749041,-1444.9284539890,-92.8470092300,,-93.1774904100,-92.8453989000,-1444.9297931000,-1444.9317749000,-92.9793100000,-93.1774900000,,,-1444.9297931000,-1444.9317749000,-92.9793100000,-93.1774900000
0.02475,-1444.9284348629,,-1444.9317751040,-1444.9284187194,-92.8434862900,,-93.1775104000,-92.8418719400,-1444.9297580000,-1444.9317751000,-92.9758000000,-93.1775100000,,,-1444.9297580000,-1444.9317751000,-92.9758000000,-93.1775100000
0.02500,-1444.9283993620,,-1444.9317750668,-1444.9283831785,-92.8399362000,,-93.1775066800,-92.8383178500,-1444.9297226000,-1444.9317751000,-92.9722600000,-93.1775100000,,,-1444.9297226000,-1444.9317751000,-92.9722600000,-93.1775100000
0.02525,-1444.9283635886,,-1444.9317747913,-1444.9283473651,-92.8363588600,,-93.1774791300,-92.8347365100,-1444.9296870000,-1444.9317748000,-92.9687000000,-93.1774800000,,,-1444.9296870000,-1444.9317748000,-92.9687000000,-93.1774800000
0.02550,-1444.9283275424,,-1444.9317742772,-1444.9283112791,-92.8327542400,,-93.1774277200,-92.8311279100,-1444.9296510000,-1444.9317743000,-92.9651000000,-93.1774300000,,,-1444.9296510000,-1444.9317743000,-92.9651000000,-93.1774300000
0.02575,-1444.9282912221,,-1444.9317735236,-1444.9282749192,-92.8291222100,,-93.1773523600,-92.8274919200,-1444.9296148000,-1444.9317735000,-92.9614800000,-93.1773500000,,,-1444.9296148000,-1444.9317735000,-92.9614800000,-93.1773500000
0.02600,-1444.9282546287,,-1444.9317725313,-1444.9282382862,-92.8254628700,,-93.1772531300,-92.8238286200,-1444.9295783000,-1444.9317725000,-92.9578300000,-93.1772500000,,,-1444.9295783000,-1444.9317725000,-92.9578300000,-93.1772500000
0.02625,-1444.9282177610,,-1444.9317712992,-1444.9282013790,-92.8217761000,,-93.1771299200,-92.8201379000,-1444.9295416000,-1444.9317713000,-92.9541600000,-93.1771300000,,,-1444.9295416000,-1444.9317713000,-92.9541600000,-93.1771300000
0.02650,-1444.9281806183,,-1444.9317698267,-1444.9281641971,-92.8180618300,,-93.1769826700,-92.8164197100,-1444.9295045000,-1444.9317698000,-92.9504500000,-93.1769800000,,,-1444.9295045000,-1444.9317698000,-92.9504500000,-93.1769800000
0.02675,-1444.9281432002,,-1444.9317681135,-1444.9281267398,-92.8143200200,,-93.1768113500,-92.8126739800,-1444.9294672000,-1444.9317681000,-92.9467200000,-93.1768100000,,,-1444.9294672000,-1444.9317681000,-92.9467200000,-93.1768100000
0.02700,-1444.9281055061,,-1444.9317661590,-1444.9280890066,-92.8105506100,,-93.1766159000,-92.8089006600,-1444.9294296000,-1444.9317662000,-92.9429600000,-93.1766200000,,,-1444.9294296000,-1444.9317662000,-92.9429600000,-93.1766200000
0.02725,-1444.9280675355,,-1444.9317639629,-1444.9280509970,-92.8067535500,,-93.1763962900,-92.8050997000,-1444.9293918000,-1444.9317640000,-92.9391800000,-93.1764000000,,,-1444.9293918000,-1444.9317640000,-92.9391800000,-93.1764000000
0.02750,-1444.9280292878,,-1444.9317615245,-1444.9280127105,-92.8029287800,,-93.1761524500,-92.8012710500,-1444.9293537000,-1444.9317615000,-92.9353700000,-93.1761500000,,,-1444.9293537000,-1444.9317615000,-92.9353700000,-93.1761500000
0.02775,-1444.9279907626,,-1444.9317588435,-1444.9279741466,-92.7990762600,,-93.1758843500,-92.7974146600,-1444.9293152000,-1444.9317588000,-92.9315200000,-93.1758800000,,,-1444.9293152000,-1444.9317588000,-92.9315200000,-93.1758800000
0.02800,-1444.9279519591,,-1444.9317559193,-1444.9279353046,-92.7951959100,,-93.1755919300,-92.7935304600,-1444.9292765000,-1444.9317559000,-92.9276500000,-93.1755900000,,,-1444.9292765000,-1444.9317559000,-92.9276500000,-93.1755900000
0.02825,-1444.9279128769,,-1444.9317527514,-1444.9278961839,-92.7912876900,,-93.1752751400,-92.7896183900,-1444.9292376000,-1444.9317528000,-92.9237600000,-93.1752800000,,,-1444.9292376000,-1444.9317528000,-92.9237600000,-93.1752800000
0.02850,-1444.9278735156,,-1444.9317493395,-1444.9278567842,-92.7873515600,,-93.1749339500,-92.7856784200,-1444.9291983000,-1444.9317493000,-92.9198300000,-93.1749300000,,,-1444.9291983000,-1444.9317493000,-92.9198300000,-93.1749300000
0.02875,-1444.9278338745,,-1444.9317456830,-1444.9278171048,-92.7833874500,,-93.1745683000,-92.7817104800,-1444.9291588000,-1444.9317457000,-92.9158800000,-93.1745700000,,,-1444.9291588000,-1444.9317457000,-92.9158800000,-93.1745700000
0.02900,-1444.9277939530,,-1444.9317417815,-1444.9277771452,-92.7793953000,,-93.1741781500,-92.7777145200,-1444.9291190000,-1444.9317418000,-92.9119000000,-93.1741800000,,,-1444.9291190000,-1444.9317418000,-92.9119000000,-93.1741800000
0.02925,-1444.9277537506,,-1444.9317376344,-1444.9277369048,-92.7753750600,,-93.1737634400,-92.7736904800,-1444.9290789000,-1444.9317376000,-92.9078900000,-93.1737600000,,,-1444.9290789000,-1444.9317376000,-92.9078900000,-93.1737600000
0.02950,-1444.9277132667,,-1444.9317332412,-1444.9276963831,-92.7713266700,,-93.1733241200,-92.7696383100,-1444.9290385000,-1444.9317332000,-92.9038500000,-93.1733200000,,,-1444.9290385000,-1444.9317332000,-92.9038500000,-93.1733200000
0.02975,-1444.9276725010,,-1444.9317286016,-1444.9276555796,-92.7672501000,,-93.1728601600,-92.7655579600,-1444.9289979000,-1444.9317286000,-92.8997900000,-93.1728600000,,,-1444.9289979000,-1444.9317286000,-92.8997900000,-93.1728600000
0.03000,-1444.9276314523,,-1444.9317237147,-1444.9276144933,-92.7631452300,,-93.1723714700,-92.7614493300,-1444.9289570000,-1444.9317237000,-92.8957000000,-93.1723700000,,,-1444.9289570000,-1444.9317237000,-92.8957000000,-93.1723700000
0.03025,-1444.9275901207,,-1444.9317185803,-1444.9275731241,-92.7590120700,,-93.1718580300,-92.7573124100,-1444.9289157000,-1444.9317186000,-92.8915700000,-93.1718600000,,,-1444.9289157000,-1444.9317186000,-92.8915700000,-93.1718600000
0.03050,-1444.9275485054,,-1444.9317131981,-1444.9275314715,-92.7548505400,,-93.1713198100,-92.7531471500,-1444.9288742000,-1444.9317132000,-92.8874200000,-93.1713200000,,,-1444.9288742000,-1444.9317132000,-92.8874200000,-93.1713200000
0.03075,-1444.9275066058,,-1444.9317075673,-1444.9274895346,-92.7506605800,,-93.1707567300,-92.7489534600,-1444.9288325000,-1444.9317076000,-92.8832500000,-93.1707600000,,,-1444.9288325000,-1444.9317076000,-92.8832500000,-93.1707600000
0.03100,-1444.9274644216,,-1444.9317016876,-1444.9274473132,-92.7464421600,,-93.1701687600,-92.7447313200,-1444.9287904000,-1444.9317017000,-92.8790400000,-93.1701700000,,,-1444.9287904000,-1444.9317017000,-92.8790400000,-93.1701700000
0.03125,-1444.9274219518,,-1444.9316955583,-1444.9274048064,-92.7421951800,,-93.1695558300,-92.7404806400,-1444.9287480000,-1444.9316956000,-92.8748000000,-93.1695600000,,,-1444.9287480000,-1444.9316956000,-92.8748000000,-93.1695600000
0.03150,-1444.9273791958,,-1444.9316891787,-1444.9273620134,-92.7379195800,,-93.1689178700,-92.7362013400,-1444.9287054000,-1444.9316892000,-92.8705400000,-93.1689200000,,,-1444.9287054000,-1444.9316892000,-92.8705400000,-93.1689200000
0.03175,-1444.9273361536,,-1444.9316825489,-1444.9273189344,-92.7336153600,,-93.1682548900,-92.7318934400,-1444.9286625000,-1444.9316825000,-92.8662500000,-93.1682500000,,,-1444.9286625000,-1444.9316825000,-92.8662500000,-93.1682500000
0.03200,-1444.9272928242,,-1444.9316756682,-1444.9272755684,-92.7292824200,,-93.1675668200,-92.7275568400,-1444.9286193000,-1444.9316757000,-92.8619300000,-93.1675700000,,,-1444.9286193000,-1444.9316757000,-92.8619300000,-93.1675700000
0.03225,-1444.9272492072,,-1444.9316685359,-1444.9272319148,-92.7249207200,,-93.1668535900,-92.7231914800,-1444.9285758000,-1444.9316685000,-92.8575800000,-93.1668500000,,,-1444.9285758000,-1444.9316685000,-92.8575800000,-93.1668500000
0.03250,-1444.9272053019,,-1444.9316611516,-1444.9271879730,-92.7205301900,,-93.1661151600,-92.7187973000,-1444.9285320000,-1444.9316612000,-92.8532000000,-93.1661200000,,,-1444.9285320000,-1444.9316612000,-92.8532000000,-93.1661200000
0.03275,-1444.9271611078,,-1444.9316535147,-1444.9271437426,-92.7161107800,,-93.1653514700,-92.7143742600,-1444.9284879000,-1444.9316535000,-92.8487900000,-93.1653500000,,,-1444.9284879000,-1444.9316535000,-92.8487900000,-93.1653500000
0.03300,-1444.9271166238,,-1444.9316456244,-1444.9270992223,-92.7116623800,,-93.1645624400,-92.7099222300,-1444.9284436000,-1444.9316456000,-92.8443600000,-93.1645600000,,,-1444.9284436000,-1444.9316456000,-92.8443600000,-93.1645600000
0.03325,-1444.9270718502,,-1444.9316374809,-1444.9270544127,-92.7071850200,,-93.1637480900,-92.7054412700,-1444.9283989000,-1444.9316375000,-92.8398900000,-93.1637500000,,,-1444.9283989000,-1444.9316375000,-92.8398900000,-93.1637500000
0.03350,-1444.9270267859,,-1444.9316290831,-1444.9270093123,-92.7026785900,,-93.1629083100,-92.7009312300,-1444.9283540000,-1444.9316291000,-92.8354000000,-93.1629100000,,,-1444.9283540000,-1444.9316291000,-92.8354000000,-93.1629100000
0.03375,-1444.9269814305,,-1444.9316204310,-1444.9269639211,-92.6981430500,,-93.1620431000,-92.6963921100,-1444.9283087000,-1444.9316204000,-92.8308700000,-93.1620400000,,,-1444.9283087000,-1444.9316204000,-92.8308700000,-93.1620400000
0.03400,-1444.9269357834,,-1444.9316115237,-1444.9269182382,-92.6935783400,,-93.1611523700,-92.6918238200,-1444.9282632000,-1444.9316115000,-92.8263200000,-93.1611500000,,,-1444.9282632000,-1444.9316115000,-92.8263200000,-93.1611500000
0.03425,-1444.9268898438,,-1444.9316023608,-1444.9268722630,-92.6889843800,,-93.1602360800,-92.6872263000,-1444.9282174000,-1444.9316024000,-92.8217400000,-93.1602400000,,,-1444.9282174000,-1444.9316024000,-92.8217400000,-93.1602400000
0.03450,-1444.9268436115,,-1444.9315929418,-1444.9268259952,-92.6843611500,,-93.1592941800,-92.6825995200,-1444.9281713000,-1444.9315929000,-92.8171300000,-93.1592900000,,,-1444.9281713000,-1444.9315929000,-92.8171300000,-93.1592900000
0.03475,-1444.9267970855,,-1444.9315832661,-1444.9267794337,-92.6797085500,,-93.1583266100,-92.6779433700,-1444.9281249000,-1444.9315833000,-92.8124900000,-93.1583300000,,,-1444.9281249000,-1444.9315833000,-92.8124900000,-93.1583300000
0.03500,-1444.9267502653,,-1444.9315733331,-1444.9267325783,-92.6750265300,,-93.1573333100,-92.6732578300,-1444.9280782000,-1444.9315733000,-92.8078200000,-93.1573300000,,,-1444.9280782000,-1444.9315733000,-92.8078200000,-93.1573300000
0.03525,-1444.9267031496,,-1444.9315631415,-1444.9266854273,-92.6703149600,,-93.1563141500,-92.6685427300,-1444.9280312000,-1444.9315631000,-92.8031200000,-93.1563100000,,,-1444.9280312000,-1444.9315631000,-92.8031200000,-93.1563100000
0.03550,-1444.9266557393,,-1444.9315526925,-1444.9266379820,-92.6655739300,,-93.1552692500,-92.6637982000,-1444.9279839000,-1444.9315527000,-92.7983900000,-93.1552700000,,,-1444.9279839000,-1444.9315527000,-92.7983900000,-93.1552700000
0.03575,-1444.9266080330,,-1444.9315419847,-1444.9265902407,-92.6608033000,,-93.1541984700,-92.6590240700,-1444.9279363000,-1444.9315420000,-92.7936300000,-93.1542000000,,,-1444.9279363000,-1444.9315420000,-92.7936300000,-93.1542000000
0.03600,-1444.9265600301,,-1444.9315310175,-1444.9265422031,-92.6560030100,,-93.1531017500,-92.6542203100,-1444.9278884000,-1444.9315310000,-92.7888400000,-93.1531000000,,,-1444.9278884000,-1444.9315310000,-92.7888400000,-93.1531000000
0.03625,-1444.9265117301,,-1444.9315197904,-1444.9264938684,-92.6511730100,,-93.1519790400,-92.6493868400,-1444.9278403000,-1444.9315198000,-92.7840300000,-93.1519800000,,,-1444.9278403000,-1444.9315198000,-92.7840300000,-93.1519800000
0.03650,-1444.9264631323,,-1444.9315083030,-1444.9264452360,-92.6463132300,,-93.1508303000,-92.6445236000,-1444.9277918000,-1444.9315083000,-92.7791800000,-93.1508300000,,,-1444.9277918000,-1444.9315083000,-92.7791800000,-93.1508300000
0.03675,-1444.9264142362,,-1444.9314965546,-1444.9263963053,-92.6414236200,,-93.1496554600,-92.6396305300,-1444.9277430000,-1444.9314966000,-92.7743000000,-93.1496600000,,,-1444.9277430000,-1444.9314966000,-92.7743000000,-93.1496600000
0.03700,-1444.9263650410,,-1444.9314845446,-1444.9263470757,-92.6365041000,,-93.1484544600,-92.6347075700,-1444.9276940000,-1444.9314845000,-92.7694000000,-93.1484500000,,,-1444.9276940000,-1444.9314845000,-92.7694000000,-93.1484500000
0.03725,-1444.9263155462,,-1444.9314722727,-1444.9262975467,-92.6315546200,,-93.1472272700,-92.6297546700,-1444.9276446000,-1444.9314723000,-92.7644600000,-93.1472300000,,,-1444.9276446000,-1444.9314723000,-92.7644600000,-93.1472300000
0.03750,-1444.9262657511,,-1444.9314597382,-1444.9262477175,-92.6265751100,,-93.1459738200,-92.6247717500,-1444.9275949000,-1444.9314597000,-92.7594900000,-93.1459700000,,,-1444.9275949000,-1444.9314597000,-92.7594900000,-93.1459700000
0.03775,-1444.9262156552,,-1444.9314469405,-1444.9261975875,-92.6215655200,,-93.1446940500,-92.6197587500,-1444.9275450000,-1444.9314469000,-92.7545000000,-93.1446900000,,,-1444.9275450000,-1444.9314469000,-92.7545000000,-93.1446900000
0.03800,-1444.9261652578,,-1444.9314338792,-1444.9261471562,-92.6165257800,,-93.1433879200,-92.6147156200,-1444.9274947000,-1444.9314339000,-92.7494700000,-93.1433900000,,,-1444.9274947000,-1444.9314339000,-92.7494700000,-93.1433900000
0.03825,-1444.9261145583,,-1444.9314205536,-1444.9260964229,-92.6114558300,,-93.1420553600,-92.6096422900,-1444.9274441000,-1444.9314206000,-92.7444100000,-93.1420600000,,,-1444.9274441000,-1444.9314206000,-92.7444100000,-93.1420600000
0.03850,-1444.9260635561,,-1444.9314069632,-1444.9260453870,-92.6063556100,,-93.1406963200,-92.6045387000,-1444.9273932000,-1444.9314070000,-92.7393200000,-93.1407000000,,,-1444.9273932000,-1444.9314070000,-92.7393200000,-93.1407000000
0.03875,-1444.9260122505,,-1444.9313931075,-1444.9259940479,-92.6012250500,,-93.1393107500,-92.5994047900,-1444.9273421000,-1444.9313931000,-92.7342100000,-93.1393100000,,,-1444.9273421000,-1444.9313931000,-92.7342100000,-93.1393100000
0.03900,-1444.9259606409,,-1444.9313789859,-1444.9259424048,-92.5960640900,,-93.1378985900,-92.5942404800,-1444.9272906000,-1444.9313790000,-92.7290600000,-93.1379000000,,,-1444.9272906000,-1444.9313790000,-92.7290600000,-93.1379000000
0.03925,-1444.9259087267,,-1444.9313645978,-1444.9258904573,-92.5908726700,,-93.1364597800,-92.5890457300,-1444.9272388000,-1444.9313646000,-92.7238800000,-93.1364600000,,,-1444.9272388000,-1444.9313646000,-92.7238800000,-93.1364600000
0.03950,-1444.9258565072,,-1444.9313499428,-1444.9258382046,-92.5856507200,,-93.1349942800,-92.5838204600,-1444.9271867000,-1444.9313499000,-92.7186700000,-93.1349900000,,,-1444.9271867000,-1444.9313499000,-92.7186700000,-93.1349900000
0.03975,-1444.9258039819,,-1444.9313350201,-1444.9257856462,-92.5803981900,,-93.1335020100,-92.5785646200,-1444.9271343000,-1444.9313350000,-92.7134300000,-93.1335000000,,,-1444.9271343000,-1444.9313350000,-92.7134300000,-93.1335000000
0.04000,-1444.9257511500,,-1444.9313198293,-1444.9257327813,-92.5751150000,,-93.1319829300,-92.5732781300,-1444.9270816000,-1444.9313198000,-92.7081600000,-93.1319800000,,,-1444.9270816000,-1444.9313198000,-92.7081600000,-93.1319800000
,,,,,,,,,,,,,,,,-1444.9313044000,,-1444.9313044000
,,,,,,,,,,,,,,,,-1444.9312886000,,-1444.9312886000
,,,,,,,,,,,,,,,,-1444.9312564000,,-1444.9312564000
,,,,,,,,,,,,,,,,-1444.9312398000,,-1444.9312398000
,,,,,,,,,,,,,,,,-1444.9312230000,,-1444.9312230000
,,,,,,,,,,,,,,,,-1444.9312060000,,-1444.9312060000
,,,,,,,,,,,,,,,,-1444.9311886000,,-1444.9311886000
,,,,,,,,,,,,,,,,-1444.9311710000,,-1444.9311710000
,,,,,,,,,,,,,,,,-1444.9311531000,,-1444.9311531000
,,,,,,,,,,,,,,,,-1444.9311349000,,-1444.9311349000
,,,,,,,,,,,,,,,,-1444.9311164000,,-1444.9311164000
,,,,,,,,,,,,,,,,-1444.9310977000,,-1444.9310977000
,,,,,,,,,,,,,,,,-1444.9310787000,,-1444.9310787000
,,,,,,,,,,,,,,,,-1444.9310594000,,-1444.9310594000
,,,,,,,,,,,,,,,,-1444.9310399000,,-1444.9310399000
,,,,,,,,,,,,,,,,-1444.9310200000,,-1444.9310200000
,,,,,,,,,,,,,,,,-1444.9309999000,,-1444.9309999000
,,,,,,,,,,,,,,,,-1444.9309795000,,-1444.9309795000
,,,,,,,,,,,,,,,,-1444.9309588000,,-1444.9309588000
,,,,,,,,,,,,,,,,-1444.9309379000,,-1444.9309379000
,,,,,,,,,,,,,,,,-1444.9309166000,,-1444.9309166000
,,,,,,,,,,,,,,,,-1444.9308951000,,-1444.9308951000
,,,,,,,,,,,,,,,,-1444.9308733000,,-1444.9308733000
,,,,,,,,,,,,,,,,-1444.9308512000,,-1444.9308512000
,,,,,,,,,,,,,,,,-1444.9308289000,,-1444.9308289000
,,,,,,,,,,,,,,,,-1444.9308062000,,-1444.9308062000
,,,,,,,,,,,,,,,,-1444.9307833000,,-1444.9307833000
,,,,,,,,,,,,,,,,-1444.9307601000,,-1444.9307601000
,,,,,,,,,,,,,,,,-1444.9307366000,,-1444.9307366000
,,,,,,,,,,,,,,,,-1444.9307128000,,-1444.9307128000
,,,,,,,,,,,,,,,,-1444.9306887000,,-1444.9306887000
,,,,,,,,,,,,,,,,-1444.9306643000,,-1444.9306643000
,,,,,,,,,,,,,,,,-1444.9306397000,,-1444.9306397000
,,,,,,,,,,,,,,,,-1444.9306147000,,-1444.9306147000
,,,,,,,,,,,,,,,,-1444.9305895000,,-1444.9305895000
,,,,,,,,,,,,,,,,-1444.9305640000,,-1444.9305640000
,,,,,,,,,,,,,,,,-1444.9305381000,,-1444.9305381000
,,,,,,,,,,,,,,,,-1444.9305120000,,-1444.9305120000
,,,,,,,,,,,,,,,,-1444.9304856000,,-1444.9304856000


==> results-JT/plots/TiF6.AAdash.JT.Egv.minimal.csv <==
#Aadash,minimal,Egv,,,,,,,,,,
#Solutioncode,E,"C2,1","C2,3",,,,,,,,,
#Symmetry,B2g+B3g,B1g+B3g,B1g+B2g,B1g,B2g,B3g,,,,,,
#Degeneracy,2,2,2,1,1,1,,,,,,
S3,A2abs1,A2abs2,A2abs3,Adash1abs1,Adash1abs2,Adash1abs3,A2shifted1,A2shifted2,A2shifted3,Adash1shifted1,Adash1shifted2,Adash1shifted3
-0.04000,,,,-1444.9296534055,-1444.9315065727,-1444.9280402551,,,,-92.9653405500,-93.1506572700,-92.8040255100
-0.03975,,,,-1444.9296661265,-1444.9315069120,-1444.9280623630,,,,-92.9666126500,-93.1506912000,-92.8062363000
-0.03950,,,,-1444.9296787758,-1444.9315071899,-1444.9280844076,,,,-92.9678775800,-93.1507189900,-92.8084407600
-0.03925,,,,-1444.9296913439,-1444.9315073971,-1444.9281063794,,,,-92.9691343900,-93.1507397100,-92.8106379400
-0.03900,,,,-1444.9297038309,-1444.9315075336,-1444.9281282787,,,,-92.9703830900,-93.1507533600,-92.8128278700
-0.03875,,,,-1444.9297162367,-1444.9315075993,-1444.9281501052,,,,-92.9716236700,-93.1507599300,-92.8150105200
-0.03850,,,,-1444.9297285615,-1444.9315075943,-1444.9281718592,,,,-92.9728561500,-93.1507594300,-92.8171859200
-0.03825,,,,-1444.9297408052,-1444.9315075187,-1444.9281935406,,,,-92.9740805200,-93.1507518700,-92.8193540600
-0.03800,,,,-1444.9297529678,-1444.9315073724,-1444.9282151494,,,,-92.9752967800,-93.1507372400,-92.8215149400
-0.03775,,,,-1444.9297650507,-1444.9315071567,-1444.9282366870,,,,-92.9765050700,-93.1507156700,-92.8236687000
-0.03750,,,,-1444.9297770514,-1444.9315068691,-1444.9282581508,,,,-92.9777051400,-93.1506869100,-92.8258150800
-0.03725,,,,-1444.9297889711,-1444.9315065110,-1444.9282795422,,,,-92.9788971100,-93.1506511000,-92.8279542200
-0.03700,,,,-1444.9298008098,-1444.9315060822,-1444.9283008611,,,,-92.9800809800,-93.1506082200,-92.8300861100
-0.03675,,,,-1444.9298125676,-1444.9315055828,-1444.9283221077,,,,-92.9812567600,-93.1505582800,-92.8322107700
-0.03650,,,,-1444.9298242446,-1444.9315050129,-1444.9283432818,,,,-92.9824244600,-93.1505012900,-92.8343281800
-0.03625,,,,-1444.9298358407,-1444.9315043724,-1444.9283643837,,,,-92.9835840700,-93.1504372400,-92.8364383700
-0.03600,,,,-1444.9298473559,-1444.9315036615,-1444.9283854132,,,,-92.9847355900,-93.1503661500,-92.8385413200
-0.03575,,,,-1444.9298587903,-1444.9315028800,-1444.9284063704,,,,-92.9858790300,-93.1502880000,-92.8406370400
-0.03550,,,,-1444.9298701439,-1444.9315020280,-1444.9284272554,,,,-92.9870143900,-93.1502028000,-92.8427255400
-0.03525,,,,-1444.9298814167,-1444.9315011056,-1444.9284480681,,,,-92.9881416700,-93.1501105600,-92.8448068100
-0.03500,,,,-1444.9298926088,-1444.9315001127,-1444.9284688087,,,,-92.9892608800,-93.1500112700,-92.8468808700
-0.03475,,,,-1444.9299037202,-1444.9314990493,-1444.9284894771,,,,-92.9903720200,-93.1499049300,-92.8489477100
-0.03450,,,,-1444.9299147509,-1444.9314979156,-1444.9285100734,,,,-92.9914750900,-93.1497915600,-92.8510073400
-0.03425,,,,-1444.9299257008,-1444.9314967114,-1444.9285305975,,,,-92.9925700800,-93.1496711400,-92.8530597500
-0.03400,,,,-1444.9299365702,-1444.9314954368,-1444.9285510496,,,,-92.9936570200,-93.1495436800,-92.8551049600
-0.03375,,,,-1444.9299473588,-1444.9314940919,-1444.9285714296,,,,-92.9947358800,-93.1494091900,-92.8571429600
-0.03350,,,,-1444.9299580669,-1444.9314926765,-1444.9285917375,,,,-92.9958066900,-93.1492676500,-92.8591737500
-0.03325,,,,-1444.9299686944,-1444.9314911909,-1444.9286119735,,,,-92.9968694400,-93.1491190900,-92.8611973500
-0.03300,,,,-1444.9299792413,-1444.9314896349,-1444.9286321375,,,,-92.9979241300,-93.1489634900,-92.8632137500
-0.03275,,,,-1444.9299897079,-1444.9314880088,-1444.9286522298,,,,-92.9989707900,-93.1488008800,-92.8652229800
-0.03250,,,,-1444.9300000936,-1444.9314863121,-1444.9286722498,,,,-93.0000093600,-93.1486312100,-92.8672249800
-0.03225,,,,-1444.9300103990,-1444.9314845451,-1444.9286921981,,,,-93.0010399000,-93.1484545100,-92.8692198100
-0.03200,,,,-1444.9300206238,-1444.9314827079,-1444.9287120744,,,,-93.0020623800,-93.1482707900,-92.8712074400
-0.03175,,,,-1444.9300307681,-1444.9314808004,-1444.9287318790,,,,-93.0030768100,-93.1480800400,-92.8731879000
-0.03150,,,,-1444.9300408321,-1444.9314788227,-1444.9287516117,,,,-93.0040832100,-93.1478822700,-92.8751611700
-0.03125,,,,-1444.9300508158,-1444.9314767750,-1444.9287712728,,,,-93.0050815800,-93.1476775000,-92.8771272800
-0.03100,,,,-1444.9300607189,-1444.9314746568,-1444.9287908619,,,,-93.0060718900,-93.1474656800,-92.8790861900
-0.03075,,,,-1444.9300705416,-1444.9314724684,-1444.9288103794,,,,-93.0070541600,-93.1472468400,-92.8810379400
-0.03050,,,,-1444.9300802840,-1444.9314702099,-1444.9288298252,,,,-93.0080284000,-93.1470209900,-92.8829825200
-0.03025,,,,-1444.9300899461,-1444.9314678812,-1444.9288491992,,,,-93.0089946100,-93.1467881200,-92.8849199200
-0.03000,,,,-1444.9300995279,-1444.9314654823,-1444.9288685017,,,,-93.0099527900,-93.1465482300,-92.8868501700
-0.02975,,,,-1444.9301090294,-1444.9314630134,-1444.9288877326,,,,-93.0109029400,-93.1463013400,-92.8887732600
-0.02950,,,,-1444.9301184505,-1444.9314604741,-1444.9289068917,,,,-93.0118450500,-93.1460474100,-92.8906891700
-0.02925,,,,-1444.9301277914,-1444.9314578648,-1444.9289259793,,,,-93.0127791400,-93.1457864800,-92.8925979300
-0.02900,,,,-1444.9301370520,-1444.9314551854,-1444.9289449953,,,,-93.0137052000,-93.1455185400,-92.8944995300
-0.02875,,,,-1444.9301462324,-1444.9314524358,-1444.9289639398,,,,-93.0146232400,-93.1452435800,-92.8963939800
-0.02850,,,,-1444.9301553326,-1444.9314496162,-1444.9289828127,,,,-93.0155332600,-93.1449616200,-92.8982812700
-0.02825,,,,-1444.9301643527,-1444.9314467264,-1444.9290016142,,,,-93.0164352700,-93.1446726400,-92.9001614200
-0.02800,,,,-1444.9301732926,-1444.9314437667,-1444.9290203443,,,,-93.0173292600,-93.1443766700,-92.9020344300
-0.02775,,,,-1444.9301821523,-1444.9314407368,-1444.9290390029,,,,-93.0182152300,-93.1440736800,-92.9039002900
-0.02750,,,,-1444.9301909319,-1444.9314376369,-1444.9290575901,,,,-93.0190931900,-93.1437636900,-92.9057590100
-0.02725,,,,-1444.9301996313,-1444.9314344670,-1444.9290761059,,,,-93.0199631300,-93.1434467000,-92.9076105900
-0.02700,,,,-1444.9302082507,-1444.9314312270,-1444.9290945503,,,,-93.0208250700,-93.1431227000,-92.9094550300
-0.02675,,,,-1444.9302167900,-1444.9314279171,-1444.9291129234,,,,-93.0216790000,-93.1427917100,-92.9112923400
-0.02650,,,,-1444.9302252493,-1444.9314245371,-1444.9291312252,,,,-93.0225249300,-93.1424537100,-92.9131225200
-0.02625,,,,-1444.9302336285,-1444.9314210871,-1444.9291494556,,,,-93.0233628500,-93.1421087100,-92.9149455600
-0.02600,,,,-1444.9302419277,-1444.9314175672,-1444.9291676149,,,,-93.0241927700,-93.1417567200,-92.9167614900
-0.02575,,,,-1444.9302501469,-1444.9314139773,-1444.9291857028,,,,-93.0250146900,-93.1413977300,-92.9185702800
-0.02550,,,,-1444.9302582861,-1444.9314103174,-1444.9292037195,,,,-93.0258286100,-93.1410317400,-92.9203719500
-0.02525,,,,-1444.9302663453,-1444.9314065876,-1444.9292216650,,,,-93.0266345300,-93.1406587600,-92.9221665000
-0.02500,,,,-1444.9302743246,-1444.9314027879,-1444.9292395394,,,,-93.0274324600,-93.1402787900,-92.9239539400
-0.02475,,,,-1444.9302822237,-1444.9313989180,-1444.9292573424,,,,-93.0282223700,-93.1398918000,-92.9257342400
-0.02450,,,,-1444.9302900431,-1444.9313949784,-1444.9292750744,,,,-93.0290043100,-93.1394978400,-92.9275074400
-0.02425,,,,-1444.9302977826,-1444.9313909688,-1444.9292927353,,,,-93.0297782600,-93.1390968800,-92.9292735300
-0.02400,,,,-1444.9303054424,-1444.9313868895,-1444.9293103253,,,,-93.0305442400,-93.1386889500,-92.9310325300
-0.02375,,,,-1444.9303130221,-1444.9313827402,-1444.9293278440,,,,-93.0313022100,-93.1382740200,-92.9327844000
-0.02350,,,,-1444.9303205220,-1444.9313785210,-1444.9293452917,,,,-93.0320522000,-93.1378521000,-92.9345291700
-0.02325,,,,-1444.9303279420,-1444.9313742319,-1444.9293626684,,,,-93.0327942000,-93.1374231900,-92.9362668400
-0.02300,,,,-1444.9303352819,-1444.9313698727,-1444.9293799737,,,,-93.0335281900,-93.1369872700,-92.9379973700
-0.02275,,,,-1444.9303425423,-1444.9313654439,-1444.9293972084,,,,-93.0342542300,-93.1365443900,-92.9397208400
-0.02250,,,,-1444.9303497231,-1444.9313609454,-1444.9294143722,,,,-93.0349723100,-93.1360945400,-92.9414372200
-0.02225,,,,-1444.9303568239,-1444.9313563769,-1444.9294314650,,,,-93.0356823900,-93.1356376900,-92.9431465000
-0.02200,,,,-1444.9303638449,-1444.9313517386,-1444.9294484868,,,,-93.0363844900,-93.1351738600,-92.9448486800
-0.02175,,,,-1444.9303707862,-1444.9313470304,-1444.9294654377,,,,-93.0370786200,-93.1347030400,-92.9465437700
-0.02150,,,,-1444.9303776477,-1444.9313422524,-1444.9294823177,,,,-93.0377647700,-93.1342252400,-92.9482317700
-0.02125,,,,-1444.9303844296,-1444.9313374046,-1444.9294991268,,,,-93.0384429600,-93.1337404600,-92.9499126800
-0.02100,,,,-1444.9303911317,-1444.9313324870,-1444.9295158651,,,,-93.0391131700,-93.1332487000,-92.9515865100
-0.02075,,,,-1444.9303977541,-1444.9313274996,-1444.9295325326,,,,-93.0397754100,-93.1327499600,-92.9532532600
-0.02050,,,,-1444.9304042967,-1444.9313224424,-1444.9295491292,,,,-93.0404296700,-93.1322442400,-92.9549129200
-0.02025,,,,-1444.9304107598,-1444.9313173154,-1444.9295656550,,,,-93.0410759800,-93.1317315400,-92.9565655000
-0.02000,,,,-1444.9304171432,-1444.9313121187,-1444.9295821101,,,,-93.0417143200,-93.1312118700,-92.9582110100
-0.01975,,,,-1444.9304234469,-1444.9313068522,-1444.9295984944,,,,-93.0423446900,-93.1306852200,-92.9598494400
-0.01950,,,,-1444.9304296711,-1444.9313015159,-1444.9296148080,,,,-93.0429671100,-93.1301515900,-92.9614808000
-0.01925,,,,-1444.9304358156,-1444.9312961098,-1444.9296310509,,,,-93.0435815600,-93.1296109800,-92.9631050900
-0.01900,,,,-1444.9304418802,-1444.9312906338,-1444.9296472228,,,,-93.0441880200,-93.1290633800,-92.9647222800
-0.01875,,,,-1444.9304478655,-1444.9312850883,-1444.9296633243,,,,-93.0447865500,-93.1285088300,-92.9663324300
-0.01850,,,,-1444.9304537713,-1444.9312794730,-1444.9296793552,,,,-93.0453771300,-93.1279473000,-92.9679355200
-0.01825,,,,-1444.9304595974,-1444.9312737880,-1444.9296953154,,,,-93.0459597400,-93.1273788000,-92.9695315400
-0.01800,,,,-1444.9304653464,-1444.9312680355,-1444.9297112073,,,,-93.0465346400,-93.1268035500,-92.9711207300
-0.01775,,,,-1444.9304710134,-1444.9312622111,-1444.9297270262,,,,-93.0471013400,-93.1262211100,-92.9727026200
-0.01750,,,,-1444.9304766009,-1444.9312563169,-1444.9297427746,,,,-93.0476600900,-93.1256316900,-92.9742774600
-0.01725,,,,-1444.9304821089,-1444.9312503530,-1444.9297584524,,,,-93.0482108900,-93.1250353000,-92.9758452400
-0.01700,,,,-1444.9304875374,-1444.9312443193,-1444.9297740596,,,,-93.0487537400,-93.1244319300,-92.9774059600
-0.01675,,,,-1444.9304928864,-1444.9312382160,-1444.9297895963,,,,-93.0492886400,-93.1238216000,-92.9789596300
-0.01650,,,,-1444.9304981558,-1444.9312320430,-1444.9298050624,,,,-93.0498155800,-93.1232043000,-92.9805062400
-0.01625,,,,-1444.9305033459,-1444.9312258003,-1444.9298204581,,,,-93.0503345900,-93.1225800300,-92.9820458100
-0.01600,,,,-1444.9305084564,-1444.9312194879,-1444.9298357832,,,,-93.0508456400,-93.1219487900,-92.9835783200
-0.01575,,,,-1444.9305134874,-1444.9312131057,-1444.9298510378,,,,-93.0513487400,-93.1213105700,-92.9851037800
-0.01550,,,,-1444.9305184391,-1444.9312066540,-1444.9298662221,,,,-93.0518439100,-93.1206654000,-92.9866222100
-0.01525,,,,-1444.9305233113,-1444.9312001325,-1444.9298813359,,,,-93.0523311300,-93.1200132500,-92.9881335900
-0.01500,,,,-1444.9305281041,-1444.9311935414,-1444.9298963792,,,,-93.0528104100,-93.1193541400,-92.9896379200
-0.01475,,,,-1444.9305328174,-1444.9311868806,-1444.9299113522,,,,-93.0532817400,-93.1186880600,-92.9911352200
-0.01450,,,,-1444.9305374514,-1444.9311801501,-1444.9299262547,,,,-93.0537451400,-93.1180150100,-92.9926254700
-0.01425,,,,-1444.9305420060,-1444.9311733500,-1444.9299410869,,,,-93.0542006000,-93.1173350000,-92.9941086900
-0.01400,,,,-1444.9305464812,-1444.9311664802,-1444.9299558487,,,,-93.0546481200,-93.1166480200,-92.9955848700
-0.01375,,,,-1444.9305508770,-1444.9311595407,-1444.9299705402,,,,-93.0550877000,-93.1159540700,-92.9970540200
-0.01350,,,,-1444.9305551952,-1444.9311525334,-1444.9299851631,,,,-93.0555195200,-93.1152533400,-92.9985163100
-0.01325,,,,-1444.9305594323,-1444.9311454546,-1444.9299997139,,,,-93.0559432300,-93.1145454600,-92.9999713900
-0.01300,,,,-1444.9305635900,-1444.9311383062,-1444.9300141944,,,,-93.0563590000,-93.1138306200,-93.0014194400
-0.01275,,,,-1444.9305676684,-1444.9311310881,-1444.9300286046,,,,-93.0567668400,-93.1131088100,-93.0028604600
-0.01250,,,,-1444.9305716675,-1444.9311238004,-1444.9300429446,,,,-93.0571667500,-93.1123800400,-93.0042944600
-0.01225,,,,-1444.9305755872,-1444.9311164430,-1444.9300572143,,,,-93.0575587200,-93.1116443000,-93.0057214300
-0.01200,,,,-1444.9305794282,-1444.9311090166,-1444.9300714143,,,,-93.0579428200,-93.1109016600,-93.0071414300
-0.01175,,,,-1444.9305831904,-1444.9311015210,-1444.9300855446,,,,-93.0583190400,-93.1101521000,-93.0085544600
-0.01150,,,,-1444.9305868723,-1444.9310939547,-1444.9300996036,,,,-93.0586872300,-93.1093954700,-93.0099603600
-0.01125,,,,-1444.9305904749,-1444.9310863190,-1444.9301135925,,,,-93.0590474900,-93.1086319000,-93.0113592500
-0.01100,,,,-1444.9305939982,-1444.9310786134,-1444.9301275111,,,,-93.0593998200,-93.1078613400,-93.0127511100
-0.01075,,,,-1444.9305974421,-1444.9310708382,-1444.9301413595,,,,-93.0597442100,-93.1070838200,-93.0141359500
-0.01050,,,,-1444.9306008068,-1444.9310629934,-1444.9301551378,,,,-93.0600806800,-93.1062993400,-93.0155137800
-0.01025,,,,-1444.9306040923,-1444.9310550789,-1444.9301688459,,,,-93.0604092300,-93.1055078900,-93.0168845900
-0.01000,,,,-1444.9306072984,-1444.9310470947,-1444.9301824838,,,,-93.0607298400,-93.1047094700,-93.0182483800
-0.00975,,,,-1444.9306104254,-1444.9310390410,-1444.9301960517,,,,-93.0610425400,-93.1039041000,-93.0196051700
-0.00950,,,,-1444.9306134731,-1444.9310309176,-1444.9302095494,,,,-93.0613473100,-93.1030917600,-93.0209549400
-0.00925,,,,-1444.9306164416,-1444.9310227246,-1444.9302229770,,,,-93.0616441600,-93.1022724600,-93.0222977000
-0.00900,,,,-1444.9306193308,-1444.9310144619,-1444.9302363345,,,,-93.0619330800,-93.1014461900,-93.0236334500
-0.00875,,,,-1444.9306221408,-1444.9310061296,-1444.9302496219,,,,-93.0622140800,-93.1006129600,-93.0249621900
-0.00850,,,,-1444.9306248715,-1444.9309977277,-1444.9302628393,,,,-93.0624871500,-93.0997727700,-93.0262839300
-0.00825,,,,-1444.9306275231,-1444.9309892561,-1444.9302759866,,,,-93.0627523100,-93.0989256100,-93.0275986600
-0.00800,,,,-1444.9306300954,-1444.9309807149,-1444.9302890639,,,,-93.0630095400,-93.0980714900,-93.0289063900
-0.00775,,,,-1444.9306325885,-1444.9309721040,-1444.9303020711,,,,-93.0632588500,-93.0972104000,-93.0302071100
-0.00750,,,,-1444.9306350025,-1444.9309634235,-1444.9303150083,,,,-93.0635002500,-93.0963423500,-93.0315008300
-0.00725,,,,-1444.9306373372,-1444.9309546733,-1444.9303278755,,,,-93.0637337200,-93.0954673300,-93.0327875500
-0.00700,,,,-1444.9306395928,-1444.9309458535,-1444.9303406727,,,,-93.0639592800,-93.0945853500,-93.0340672700
-0.00675,,,,-1444.9306417692,-1444.9309369641,-1444.9303533999,,,,-93.0641769200,-93.0936964100,-93.0353399900
-0.00650,,,,-1444.9306438663,-1444.9309280050,-1444.9303660571,,,,-93.0643866300,-93.0928005000,-93.0366057100
-0.00625,,,,-1444.9306458844,-1444.9309189762,-1444.9303786443,,,,-93.0645884400,-93.0918976200,-93.0378644300
-0.00600,,,,-1444.9306478232,-1444.9309098778,-1444.9303911616,,,,-93.0647823200,-93.0909877800,-93.0391161600
-0.00575,,,,-1444.9306496826,-1444.9309007095,-1444.9304036087,,,,-93.0649682600,-93.0900709500,-93.0403608700
-0.00550,,,,-1444.9306514631,-1444.9308914718,-1444.9304159861,,,,-93.0651463100,-93.0891471800,-93.0415986100
-0.00525,,,,-1444.9306531645,-1444.9308821644,-1444.9304282936,,,,-93.0653164500,-93.0882164400,-93.0428293600
-0.00500,,,,-1444.9306547868,-1444.9308727875,-1444.9304405312,,,,-93.0654786800,-93.0872787500,-93.0440531200
-0.00475,,,,-1444.9306563298,-1444.9308633408,-1444.9304526988,,,,-93.0656329800,-93.0863340800,-93.0452698800
-0.00450,,,,-1444.9306577935,-1444.9308538242,-1444.9304647963,,,,-93.0657793500,-93.0853824200,-93.0464796300
-0.00425,,,,-1444.9306591783,-1444.9308442382,-1444.9304768242,,,,-93.0659178300,-93.0844238200,-93.0476824200
-0.00400,,,,-1444.9306604839,-1444.9308345824,-1444.9304887821,,,,-93.0660483900,-93.0834582400,-93.0488782100
-0.00375,,,,-1444.9306617103,-1444.9308248570,-1444.9305006702,,,,-93.0661710300,-93.0824857000,-93.0500670200
-0.00350,,,,-1444.9306628577,-1444.9308150620,-1444.9305124884,,,,-93.0662857700,-93.0815062000,-93.0512488400
-0.00325,,,,-1444.9306639258,-1444.9308051972,-1444.9305242367,,,,-93.0663925800,-93.0805197200,-93.0524236700
-0.00300,,,,-1444.9306649149,-1444.9307952627,-1444.9305359152,,,,-93.0664914900,-93.0795262700,-93.0535915200
-0.00275,,,,-1444.9306658248,-1444.9307852586,-1444.9305475239,,,,-93.0665824800,-93.0785258600,-93.0547523900
-0.00250,,,,-1444.9306666556,-1444.9307751847,-1444.9305590627,,,,-93.0666655600,-93.0775184700,-93.0559062700
-0.00225,,,,-1444.9306674073,-1444.9307650411,-1444.9305705317,,,,-93.0667407300,-93.0765041100,-93.0570531700
-0.00200,,,,-1444.9306680798,-1444.9307548279,-1444.9305819309,,,,-93.0668079800,-93.0754827900,-93.0581930900
-0.00175,,,,-1444.9306686732,-1444.9307445449,-1444.9305932602,,,,-93.0668673200,-93.0744544900,-93.0593260200
-0.00150,,,,-1444.9306691875,-1444.9307341922,-1444.9306045198,,,,-93.0669187500,-93.0734192200,-93.0604519800
-0.00125,,,-1444.9307237698,-1444.9306696227,-1444.9307237698,-1444.9306157096,,,-93.0723769800,-93.0669622700,-93.0723769800,-93.0615709600
-0.00100,,-1444.9306700389,-1444.9307133082,-1444.9306699787,-1444.9307132776,-1444.9306268295,,-93.0670038900,-93.0713308200,-93.0669978700,-93.0713277600,-93.0626829500
-0.00075,-1444.9307027158,-1444.9306713234,-1444.9307036904,-1444.9306702557,-1444.9307027158,-1444.9306378797,-93.0702715800,-93.0671323400,-93.0703690400,-93.0670255700,-93.0702715800,-93.0637879700
-0.00050,-1444.9306921286,-1444.9306737685,-1444.9306953066,-1444.9306704535,-1444.9306920841,-1444.9306488601,-93.0692128600,-93.0673768500,-93.0695306600,-93.0670453500,-93.0692084100,-93.0648860100
-0.00025,-1444.9306846515,-1444.9306773803,-1444.9306881374,-1444.9306705721,-1444.9306813828,-1444.9306597708,-93.0684651500,-93.0677380300,-93.0688137400,-93.0670572100,-93.0681382800,-93.0659770800
0.00000,-1444.9306821663,-1444.9306821664,-1444.9306821664,-1444.9306706117,-1444.9306706116,-1444.9306706117,-93.0682166300,-93.0682166400,-93.0682166400,-93.0670611700,-93.0670611600,-93.0670611700
0.00025,-1444.9306846515,-1444.9306881374,-1444.9306773803,-1444.9306705721,-1444.9306597708,-1444.9306813828,-93.0684651500,-93.0688137400,-93.0677380300,-93.0670572100,-93.0659770800,-93.0681382800
0.00050,-1444.9306921286,-1444.9306953066,-1444.9306737685,-1444.9306704535,-1444.9306488601,-1444.9306920841,-93.0692128600,-93.0695306600,-93.0673768500,-93.0670453500,-93.0648860100,-93.0692084100
0.00075,-1444.9307027158,-1444.9307036904,-1444.9306713234,-1444.9306702557,-1444.9306378797,-1444.9307027158,-93.0702715800,-93.0703690400,-93.0671323400,-93.0670255700,-93.0637879700,-93.0702715800
0.00100,,-1444.9307133082,-1444.9306700389,-1444.9306699787,-1444.9306268295,-1444.9307132777,,-93.0713308200,-93.0670038900,-93.0669978700,-93.0626829500,-93.0713277700
0.00125,,-1444.9307237698,,-1444.9306696227,-1444.9306157096,-1444.9307237698,,-93.0723769800,,-93.0669622700,-93.0615709600,-93.0723769800
0.00150,,,,-1444.9306691875,-1444.9306045198,-1444.9307341922,,,,-93.0669187500,-93.0604519800,-93.0734192200
0.00175,,,,-1444.9306686732,-1444.9305932602,-1444.9307445449,,,,-93.0668673200,-93.0593260200,-93.0744544900
0.00200,,,,-1444.9306680798,-1444.9305819309,-1444.9307548279,,,,-93.0668079800,-93.0581930900,-93.0754827900
0.00225,,,,-1444.9306674073,-1444.9305705317,-1444.9307650411,,,,-93.0667407300,-93.0570531700,-93.0765041100
0.00250,,,,-1444.9306666556,-1444.9305590627,-1444.9307751847,,,,-93.0666655600,-93.0559062700,-93.0775184700
0.00275,,,,-1444.9306658248,-1444.9305475239,-1444.9307852586,,,,-93.0665824800,-93.0547523900,-93.0785258600
0.00300,,,,-1444.9306649149,-1444.9305359152,-1444.9307952627,,,,-93.0664914900,-93.0535915200,-93.0795262700
0.00325,,,,-1444.9306639258,-1444.9305242367,-1444.9308051972,,,,-93.0663925800,-93.0524236700,-93.0805197200
0.00350,,,,-1444.9306628577,-1444.9305124884,-1444.9308150620,,,,-93.0662857700,-93.0512488400,-93.0815062000
0.00375,,,,-1444.9306617103,-1444.9305006702,-1444.9308248570,,,,-93.0661710300,-93.0500670200,-93.0824857000
0.00400,,,,-1444.9306604839,-1444.9304887821,-1444.9308345824,,,,-93.0660483900,-93.0488782100,-93.0834582400
0.00425,,,,-1444.9306591783,-1444.9304768241,-1444.9308442382,,,,-93.0659178300,-93.0476824100,-93.0844238200
0.00450,,,,-1444.9306577935,-1444.9304647963,-1444.9308538242,,,,-93.0657793500,-93.0464796300,-93.0853824200
0.00475,,,,-1444.9306563298,-1444.9304526988,-1444.9308633408,,,,-93.0656329800,-93.0452698800,-93.0863340800
0.00500,,,,-1444.9306547868,-1444.9304405312,-1444.9308727875,,,,-93.0654786800,-93.0440531200,-93.0872787500
0.00525,,,,-1444.9306531645,-1444.9304282935,-1444.9308821644,,,,-93.0653164500,-93.0428293500,-93.0882164400
0.00550,,,,-1444.9306514631,-1444.9304159861,-1444.9308914718,,,,-93.0651463100,-93.0415986100,-93.0891471800
0.00575,,,,-1444.9306496826,-1444.9304036087,-1444.9309007095,,,,-93.0649682600,-93.0403608700,-93.0900709500
0.00600,,,,-1444.9306478232,-1444.9303911616,-1444.9309098778,,,,-93.0647823200,-93.0391161600,-93.0909877800
0.00625,,,,-1444.9306458844,-1444.9303786443,-1444.9309189763,,,,-93.0645884400,-93.0378644300,-93.0918976300
0.00650,,,,-1444.9306438663,-1444.9303660571,-1444.9309280050,,,,-93.0643866300,-93.0366057100,-93.0928005000
0.00675,,,,-1444.9306417692,-1444.9303533999,-1444.9309369641,,,,-93.0641769200,-93.0353399900,-93.0936964100
0.00700,,,,-1444.9306395928,-1444.9303406727,-1444.9309458535,,,,-93.0639592800,-93.0340672700,-93.0945853500
0.00725,,,,-1444.9306373372,-1444.9303278755,-1444.9309546733,,,,-93.0637337200,-93.0327875500,-93.0954673300
0.00750,,,,-1444.9306350025,-1444.9303150083,-1444.9309634235,,,,-93.0635002500,-93.0315008300,-93.0963423500
0.00775,,,,-1444.9306325885,-1444.9303020711,-1444.9309721040,,,,-93.0632588500,-93.0302071100,-93.0972104000
0.00800,,,,-1444.9306300954,-1444.9302890639,-1444.9309807149,,,,-93.0630095400,-93.0289063900,-93.0980714900
0.00825,,,,-1444.9306275231,-1444.9302759866,-1444.9309892561,,,,-93.0627523100,-93.0275986600,-93.0989256100
0.00850,,,,-1444.9306248715,-1444.9302628393,-1444.9309977277,,,,-93.0624871500,-93.0262839300,-93.0997727700
0.00875,,,,-1444.9306221408,-1444.9302496219,-1444.9310061296,,,,-93.0622140800,-93.0249621900,-93.1006129600
0.00900,,,,-1444.9306193308,-1444.9302363345,-1444.9310144619,,,,-93.0619330800,-93.0236334500,-93.1014461900
0.00925,,,,-1444.9306164416,-1444.9302229770,-1444.9310227246,,,,-93.0616441600,-93.0222977000,-93.1022724600
0.00950,,,,-1444.9306134731,-1444.9302095494,-1444.9310309176,,,,-93.0613473100,-93.0209549400,-93.1030917600
0.00975,,,,-1444.9306104254,-1444.9301960517,-1444.9310390410,,,,-93.0610425400,-93.0196051700,-93.1039041000
0.01000,,,,-1444.9306072985,-1444.9301824838,-1444.9310470948,,,,-93.0607298500,-93.0182483800,-93.1047094800
0.01025,,,,-1444.9306040923,-1444.9301688459,-1444.9310550789,,,,-93.0604092300,-93.0168845900,-93.1055078900
0.01050,,,,-1444.9306008069,-1444.9301551378,-1444.9310629934,,,,-93.0600806900,-93.0155137800,-93.1062993400
0.01075,,,,-1444.9305974421,-1444.9301413595,-1444.9310708382,,,,-93.0597442100,-93.0141359500,-93.1070838200
0.01100,,,,-1444.9305939982,-1444.9301275111,-1444.9310786134,,,,-93.0593998200,-93.0127511100,-93.1078613400
0.01125,,,,-1444.9305904749,-1444.9301135925,-1444.9310863190,,,,-93.0590474900,-93.0113592500,-93.1086319000
0.01150,,,,-1444.9305868723,-1444.9300996036,-1444.9310939548,,,,-93.0586872300,-93.0099603600,-93.1093954800
0.01175,,,,-1444.9305831904,-1444.9300855446,-1444.9311015211,,,,-93.0583190400,-93.0085544600,-93.1101521100
0.01200,,,,-1444.9305794282,-1444.9300714143,-1444.9311090166,,,,-93.0579428200,-93.0071414300,-93.1109016600
0.01225,,,,-1444.9305755872,-1444.9300572143,-1444.9311164431,,,,-93.0575587200,-93.0057214300,-93.1116443100
0.01250,,,,-1444.9305716675,-1444.9300429446,-1444.9311238004,,,,-93.0571667500,-93.0042944600,-93.1123800400
0.01275,,,,-1444.9305676684,-1444.9300286046,-1444.9311310881,,,,-93.0567668400,-93.0028604600,-93.1131088100
0.01300,,,,-1444.9305635900,-1444.9300141944,-1444.9311383062,,,,-93.0563590000,-93.0014194400,-93.1138306200
0.01325,,,,-1444.9305594323,-1444.9299997139,-1444.9311454546,,,,-93.0559432300,-92.9999713900,-93.1145454600
0.01350,,,,-1444.9305551952,-1444.9299851631,-1444.9311525334,,,,-93.0555195200,-92.9985163100,-93.1152533400
0.01375,,,,-1444.9305508770,-1444.9299705402,-1444.9311595407,,,,-93.0550877000,-92.9970540200,-93.1159540700
0.01400,,,,-1444.9305464812,-1444.9299558487,-1444.9311664802,,,,-93.0546481200,-92.9955848700,-93.1166480200
0.01425,,,,-1444.9305420060,-1444.9299410869,-1444.9311733500,,,,-93.0542006000,-92.9941086900,-93.1173350000
0.01450,,,,-1444.9305374514,-1444.9299262547,-1444.9311801501,,,,-93.0537451400,-92.9926254700,-93.1180150100
0.01475,,,,-1444.9305328175,-1444.9299113522,-1444.9311868806,,,,-93.0532817500,-92.9911352200,-93.1186880600
0.01500,,,,-1444.9305281041,-1444.9298963792,-1444.9311935414,,,,-93.0528104100,-92.9896379200,-93.1193541400
0.01525,,,,-1444.9305233113,-1444.9298813359,-1444.9312001325,,,,-93.0523311300,-92.9881335900,-93.1200132500
0.01550,,,,-1444.9305184391,-1444.9298662221,-1444.9312066540,,,,-93.0518439100,-92.9866222100,-93.1206654000
0.01575,,,,-1444.9305134874,-1444.9298510378,-1444.9312131058,,,,-93.0513487400,-92.9851037800,-93.1213105800
0.01600,,,,-1444.9305084564,-1444.9298357832,-1444.9312194879,,,,-93.0508456400,-92.9835783200,-93.1219487900
0.01625,,,,-1444.9305033459,-1444.9298204581,-1444.9312258003,,,,-93.0503345900,-92.9820458100,-93.1225800300
0.01650,,,,-1444.9304981559,-1444.9298050624,-1444.9312320430,,,,-93.0498155900,-92.9805062400,-93.1232043000
0.01675,,,,-1444.9304928864,-1444.9297895963,-1444.9312382160,,,,-93.0492886400,-92.9789596300,-93.1238216000
0.01700,,,,-1444.9304875374,-1444.9297740596,-1444.9312443194,,,,-93.0487537400,-92.9774059600,-93.1244319400
0.01725,,,,-1444.9304821089,-1444.9297584524,-1444.9312503530,,,,-93.0482108900,-92.9758452400,-93.1250353000
0.01750,,,,-1444.9304766009,-1444.9297427746,-1444.9312563169,,,,-93.0476600900,-92.9742774600,-93.1256316900
0.01775,,,,-1444.9304710134,-1444.9297270262,-1444.9312622111,,,,-93.0471013400,-92.9727026200,-93.1262211100
0.01800,,,,-1444.9304653464,-1444.9297112073,-1444.9312680356,,,,-93.0465346400,-92.9711207300,-93.1268035600
0.01825,,,,-1444.9304595974,-1444.9296953154,-1444.9312737880,,,,-93.0459597400,-92.9695315400,-93.1273788000
0.01850,,,,-1444.9304537713,-1444.9296793552,-1444.9312794730,,,,-93.0453771300,-92.9679355200,-93.1279473000
0.01875,,,,-1444.9304478655,-1444.9296633243,-1444.9312850883,,,,-93.0447865500,-92.9663324300,-93.1285088300
0.01900,,,,-1444.9304418802,-1444.9296472228,-1444.9312906338,,,,-93.0441880200,-92.9647222800,-93.1290633800
0.01925,,,,-1444.9304358156,-1444.9296310509,-1444.9312961099,,,,-93.0435815600,-92.9631050900,-93.1296109900
0.01950,,,,-1444.9304296711,-1444.9296148080,-1444.9313015159,,,,-93.0429671100,-92.9614808000,-93.1301515900
0.01975,,,,-1444.9304234470,-1444.9295984944,-1444.9313068522,,,,-93.0423447000,-92.9598494400,-93.1306852200
0.02000,,,,-1444.9304171432,-1444.9295821101,-1444.9313121187,,,,-93.0417143200,-92.9582110100,-93.1312118700
0.02025,,,,-1444.9304107598,-1444.9295656550,-1444.9313173154,,,,-93.0410759800,-92.9565655000,-93.1317315400
0.02050,,,,-1444.9304042967,-1444.9295491292,-1444.9313224424,,,,-93.0404296700,-92.9549129200,-93.1322442400
0.02075,,,,-1444.9303977541,-1444.9295325326,-1444.9313274996,,,,-93.0397754100,-92.9532532600,-93.1327499600
0.02100,,,,-1444.9303911317,-1444.9295158651,-1444.9313324870,,,,-93.0391131700,-92.9515865100,-93.1332487000
0.02125,,,,-1444.9303844296,-1444.9294991268,-1444.9313374046,,,,-93.0384429600,-92.9499126800,-93.1337404600
0.02150,,,,-1444.9303776477,-1444.9294823177,-1444.9313422524,,,,-93.0377647700,-92.9482317700,-93.1342252400
0.02175,,,,-1444.9303707862,-1444.9294654377,-1444.9313470304,,,,-93.0370786200,-92.9465437700,-93.1347030400
0.02200,,,,-1444.9303638449,-1444.9294484868,-1444.9313517386,,,,-93.0363844900,-92.9448486800,-93.1351738600
0.02225,,,,-1444.9303568239,-1444.9294314650,-1444.9313563769,,,,-93.0356823900,-92.9431465000,-93.1356376900
0.02250,,,,-1444.9303497231,-1444.9294143722,-1444.9313609454,,,,-93.0349723100,-92.9414372200,-93.1360945400
0.02275,,,,-1444.9303425423,-1444.9293972084,-1444.9313654439,,,,-93.0342542300,-92.9397208400,-93.1365443900
0.02300,,,,-1444.9303352819,-1444.9293799737,-1444.9313698727,,,,-93.0335281900,-92.9379973700,-93.1369872700
0.02325,,,,-1444.9303279420,-1444.9293626684,-1444.9313742320,,,,-93.0327942000,-92.9362668400,-93.1374232000
0.02350,,,,-1444.9303205220,-1444.9293452917,-1444.9313785210,,,,-93.0320522000,-92.9345291700,-93.1378521000
0.02375,,,,-1444.9303130221,-1444.9293278440,-1444.9313827402,,,,-93.0313022100,-92.9327844000,-93.1382740200
0.02400,,,,-1444.9303054424,-1444.9293103253,-1444.9313868896,,,,-93.0305442400,-92.9310325300,-93.1386889600
0.02425,,,,-1444.9302977826,-1444.9292927353,-1444.9313909688,,,,-93.0297782600,-92.9292735300,-93.1390968800
0.02450,,,,-1444.9302900432,-1444.9292750744,-1444.9313949784,,,,-93.0290043200,-92.9275074400,-93.1394978400
0.02475,,,,-1444.9302822237,-1444.9292573424,-1444.9313989180,,,,-93.0282223700,-92.9257342400,-93.1398918000
0.02500,,,,-1444.9302743246,-1444.9292395394,-1444.9314027879,,,,-93.0274324600,-92.9239539400,-93.1402787900
0.02525,,,,-1444.9302663453,-1444.9292216650,-1444.9314065876,,,,-93.0266345300,-92.9221665000,-93.1406587600
0.02550,,,,-1444.9302582861,-1444.9292037195,-1444.9314103175,,,,-93.0258286100,-92.9203719500,-93.1410317500
0.02575,,,,-1444.9302501469,-1444.9291857028,-1444.9314139773,,,,-93.0250146900,-92.9185702800,-93.1413977300
0.02600,,,,-1444.9302419277,-1444.9291676149,-1444.9314175673,,,,-93.0241927700,-92.9167614900,-93.1417567300
0.02625,,,,-1444.9302336285,-1444.9291494556,-1444.9314210872,,,,-93.0233628500,-92.9149455600,-93.1421087200
0.02650,,,,-1444.9302252493,-1444.9291312252,-1444.9314245371,,,,-93.0225249300,-92.9131225200,-93.1424537100
0.02675,,,,-1444.9302167901,-1444.9291129234,-1444.9314279171,,,,-93.0216790100,-92.9112923400,-93.1427917100
0.02700,,,,-1444.9302082507,-1444.9290945503,-1444.9314312271,,,,-93.0208250700,-92.9094550300,-93.1431227100
0.02725,,,,-1444.9301996314,-1444.9290761059,-1444.9314344670,,,,-93.0199631400,-92.9076105900,-93.1434467000
0.02750,,,,-1444.9301909319,-1444.9290575901,-1444.9314376370,,,,-93.0190931900,-92.9057590100,-93.1437637000
0.02775,,,,-1444.9301821523,-1444.9290390029,-1444.9314407369,,,,-93.0182152300,-92.9039002900,-93.1440736900
0.02800,,,,-1444.9301732926,-1444.9290203443,-1444.9314437667,,,,-93.0173292600,-92.9020344300,-93.1443766700
0.02825,,,,-1444.9301643527,-1444.9290016142,-1444.9314467265,,,,-93.0164352700,-92.9001614200,-93.1446726500
0.02850,,,,-1444.9301553327,-1444.9289828127,-1444.9314496162,,,,-93.0155332700,-92.8982812700,-93.1449616200
0.02875,,,,-1444.9301462324,-1444.9289639398,-1444.9314524358,,,,-93.0146232400,-92.8963939800,-93.1452435800
0.02900,,,,-1444.9301370520,-1444.9289449953,-1444.9314551854,,,,-93.0137052000,-92.8944995300,-93.1455185400
0.02925,,,,-1444.9301277914,-1444.9289259793,-1444.9314578648,,,,-93.0127791400,-92.8925979300,-93.1457864800
0.02950,,,,-1444.9301184505,-1444.9289068917,-1444.9314604742,,,,-93.0118450500,-92.8906891700,-93.1460474200
0.02975,,,,-1444.9301090294,-1444.9288877326,-1444.9314630134,,,,-93.0109029400,-92.8887732600,-93.1463013400
0.03000,,,,-1444.9300995279,-1444.9288685017,-1444.9314654824,,,,-93.0099527900,-92.8868501700,-93.1465482400
0.03025,,,,-1444.9300899461,-1444.9288491992,-1444.9314678812,,,,-93.0089946100,-92.8849199200,-93.1467881200
0.03050,,,,-1444.9300802840,-1444.9288298252,-1444.9314702099,,,,-93.0080284000,-92.8829825200,-93.1470209900
0.03075,,,,-1444.9300705416,-1444.9288103794,-1444.9314724685,,,,-93.0070541600,-92.8810379400,-93.1472468500
0.03100,,,,-1444.9300607189,-1444.9287908620,-1444.9314746568,,,,-93.0060718900,-92.8790862000,-93.1474656800
0.03125,,,,-1444.9300508158,-1444.9287712728,-1444.9314767750,,,,-93.0050815800,-92.8771272800,-93.1476775000
0.03150,,,,-1444.9300408321,-1444.9287516117,-1444.9314788228,,,,-93.0040832100,-92.8751611700,-93.1478822800
0.03175,,,,-1444.9300307682,-1444.9287318790,-1444.9314808005,,,,-93.0030768200,-92.8731879000,-93.1480800500
0.03200,,,,-1444.9300206238,-1444.9287120744,-1444.9314827079,,,,-93.0020623800,-92.8712074400,-93.1482707900
0.03225,,,,-1444.9300103990,-1444.9286921981,-1444.9314845452,,,,-93.0010399000,-92.8692198100,-93.1484545200
0.03250,,,,-1444.9300000936,-1444.9286722499,-1444.9314863121,,,,-93.0000093600,-92.8672249900,-93.1486312100
0.03275,,,,-1444.9299897079,-1444.9286522298,-1444.9314880088,,,,-92.9989707900,-92.8652229800,-93.1488008800
0.03300,,,,-1444.9299792413,-1444.9286321375,-1444.9314896349,,,,-92.9979241300,-92.8632137500,-93.1489634900
0.03325,,,,-1444.9299686944,-1444.9286119735,-1444.9314911909,,,,-92.9968694400,-92.8611973500,-93.1491190900
0.03350,,,,-1444.9299580669,-1444.9285917375,-1444.9314926766,,,,-92.9958066900,-92.8591737500,-93.1492676600
0.03375,,,,-1444.9299473589,-1444.9285714296,-1444.9314940919,,,,-92.9947358900,-92.8571429600,-93.1494091900
0.03400,,,,-1444.9299365702,-1444.9285510496,-1444.9314954368,,,,-92.9936570200,-92.8551049600,-93.1495436800
0.03425,,,,-1444.9299257009,-1444.9285305975,-1444.9314967114,,,,-92.9925700900,-92.8530597500,-93.1496711400
0.03450,,,,-1444.9299147509,-1444.9285100734,-1444.9314979156,,,,-92.9914750900,-92.8510073400,-93.1497915600
0.03475,,,,-1444.9299037202,-1444.9284894771,-1444.9314990494,,,,-92.9903720200,-92.8489477100,-93.1499049400
0.03500,,,,-1444.9298926089,-1444.9284688087,-1444.9315001127,,,,-92.9892608900,-92.8468808700,-93.1500112700
0.03525,,,,-1444.9298814168,-1444.9284480682,-1444.9315011056,,,,-92.9881416800,-92.8448068200,-93.1501105600
0.03550,,,,-1444.9298701439,-1444.9284272554,-1444.9315020281,,,,-92.9870143900,-92.8427255400,-93.1502028100
0.03575,,,,-1444.9298587903,-1444.9284063704,-1444.9315028800,,,,-92.9858790300,-92.8406370400,-93.1502880000
0.03600,,,,-1444.9298473559,-1444.9283854132,-1444.9315036615,,,,-92.9847355900,-92.8385413200,-93.1503661500
0.03625,,,,-1444.9298358407,-1444.9283643837,-1444.9315043725,,,,-92.9835840700,-92.8364383700,-93.1504372500
0.03650,,,,-1444.9298242446,-1444.9283432819,-1444.9315050129,,,,-92.9824244600,-92.8343281900,-93.1505012900
0.03675,,,,-1444.9298125677,-1444.9283221077,-1444.9315055829,,,,-92.9812567700,-92.8322107700,-93.1505582900
0.03700,,,,-1444.9298008098,-1444.9283008611,-1444.9315060822,,,,-92.9800809800,-92.8300861100,-93.1506082200
0.03725,,,,-1444.9297889711,-1444.9282795422,-1444.9315065110,,,,-92.9788971100,-92.8279542200,-93.1506511000
0.03750,,,,-1444.9297770514,-1444.9282581509,-1444.9315068692,,,,-92.9777051400,-92.8258150900,-93.1506869200
0.03775,,,,-1444.9297650508,-1444.9282366870,-1444.9315071568,,,,-92.9765050800,-92.8236687000,-93.1507156800
0.03800,,,,-1444.9297529678,-1444.9282151494,-1444.9315073724,,,,-92.9752967800,-92.8215149400,-93.1507372400
0.03825,,,,-1444.9297408052,-1444.9281935406,-1444.9315075187,,,,-92.9740805200,-92.8193540600,-93.1507518700
0.03850,,,,-1444.9297285615,-1444.9281718592,-1444.9315075944,,,,-92.9728561500,-92.8171859200,-93.1507594400
0.03875,,,,-1444.9297162367,-1444.9281501052,-1444.9315075993,,,,-92.9716236700,-92.8150105200,-93.1507599300
0.03900,,,,-1444.9297038309,-1444.9281282787,-1444.9315075336,,,,-92.9703830900,-92.8128278700,-93.1507533600
0.03925,,,,-1444.9296913439,-1444.9281063795,-1444.9315073971,,,,-92.9691343900,-92.8106379500,-93.1507397100
0.03950,,,,-1444.9296787758,-1444.9280844076,-1444.9315071900,,,,-92.9678775800,-92.8084407600,-93.1507190000
0.03975,,,,-1444.9296661265,-1444.9280623630,-1444.9315069120,,,,-92.9666126500,-92.8062363000,-93.1506912000
0.04000,,,,-1444.9296534055,-1444.9280402551,-1444.9315065727,,,,-92.9653405500,-92.8040255100,-93.1506572700


==> results-JT/plots/VF6.AAdash.JT.Egu.minimal.csv <==
#,Aadash,minimal,Egu,,,,,,,
# Symmetry,A2g+B1g+Eg,Eg,A2g+B2g+Eg,,,,,,,
# Degeneracy,4,2,4,,,,,,,
S2,Aabs,Adash2abs,Adash4abs,Egabs,A2gabs,Ashifted,Adash2shifted,Adash4shifted,Egshifted,A2gshifted
-0.040,-1539.3399104249,-1539.3379795902,-1539.3394948639,-1539.3403290000,-1539.3437130000,-33.9910425,-33.7979590,-33.9494864,-34.0329000,-34.3713000
-0.035,-1539.3404850678,-1539.3387149803,-1539.3400316388,-1539.3410995000,-1539.3440919000,-34.0485068,-33.8714980,-34.0031639,-34.1099500,-34.4091900
-0.030,-1539.3409885502,-1539.3393744185,-1539.3404949344,-1539.3417943000,-1539.3443869000,-34.0988550,-33.9374419,-34.0494934,-34.1794300,-34.4386900
-0.025,-1539.3414194987,-1539.3399563237,-1539.3408832373,-1539.3424118000,-1539.3445960000,-34.1419499,-33.9956324,-34.0883237,-34.2411800,-34.4596000
-0.020,-1539.3417764243,-1539.3404589765,-1539.3411949046,-1539.3429501000,-1539.3447171000,-34.1776424,-34.0458977,-34.1194905,-34.2950100,-34.4717100
-0.015,-1539.3420576057,-1539.3408804022,-1539.3414280462,-1539.3434072000,-1539.3447476000,-34.2057606,-34.0880402,-34.1428046,-34.3407200,-34.4747600
-0.010,-1539.3422611622,-1539.3412184401,-1539.3415805963,-1539.3437810000,-1539.3446850000,-34.2261162,-34.1218440,-34.1580596,-34.3781000,-34.4685000
-0.005,-1539.3423849985,-1539.3414706878,-1539.3416502573,-1539.3440690000,-1539.3445263000,-34.2384998,-34.1470688,-34.1650257,-34.4069000,-34.4526300
0.000,-1539.3424268224,-1539.3416345154,-1539.3416345154,-1539.3442685000,-1539.3442685000,-34.2426822,-34.1634515,-34.1634515,-34.4268500,-34.4268500
0.005,-1539.3423841274,-1539.3417070470,-1539.3415306227,-1539.3443765000,-1539.3439081000,-34.2384127,-34.1707047,-34.1530623,-34.4376500,-34.3908100
0.010,-1539.3422541866,-1539.3416851519,-1539.3413355893,-1539.3443899000,-1539.3434415000,-34.2254187,-34.1685152,-34.1335589,-34.4389900,-34.3441500
0.015,-1539.3420340465,-1539.3415654370,-1539.3410461759,-1539.3443052000,-1539.3428650000,-34.2034046,-34.1565437,-34.1046176,-34.4305200,-34.2865000
0.020,-1539.3417205065,-1539.3413442236,-1539.3406588719,-1539.3441187000,-1539.3421744000,-34.1720506,-34.1344224,-34.0658872,-34.4118700,-34.2174400
0.025,-1539.3413101444,-1539.3410175718,-1539.3401699197,-1539.3438263000,-1539.3413654000,-34.1310144,-34.1017572,-34.0169920,-34.3826300,-34.1365400
0.030,-1539.3407992594,-1539.3405812220,-1539.3395752571,-1539.3434236000,-1539.3404333000,-34.0799259,-34.0581222,-33.9575257,-34.3423600,-34.0433300
0.035,-1539.3401838882,-1539.3400306098,-1539.3388705323,-1539.3429060000,-1539.3393733000,-34.0183888,-34.0030610,-33.8870532,-34.2906000,-33.9373300
0.040,-1539.3394597779,-1539.3393608388,-1539.3380510769,-1539.3422685000,-1539.3381802000,-33.9459778,-33.9360839,-33.8051077,-34.2268500,-33.8180200


==> results-JT/plots/VF6.AAdash.JT.Egv.minimal.csv <==
#,Aadash,minimal,Egv,,,,,,,,,,,
# Symmetry,Ag+B1g+B2g+B3g,B1g+B2g,B2g+B3g,B1g+B3g,,,,,,,,,,
# Degeneracy,4,2,2,2,,,,,,,,,,
S3,Aabs,AdashB1gB2gabs,AdashB2gB3gabs,AdashB1gB3gabs,B2gabs,B1gabs,B3gabs,Ashifted,AdashB1gB2gshifted,AdashB2gB3gshifted,AdashB1gB3gshifted,B2gshifted,B1gshifted,B3gshifted
-0.040,-1539.3415213010,-1539.3401939008,-1539.3407011371,-1539.3411407787,-1539.3419717000,-1539.3433278000,-1539.3444478000,-34.1521301000,-34.0193901000,-34.0701137000,-34.1140779000,-34.1971700000,-34.3327800000,-34.4447800000
-0.035,-1539.3417342872,-1539.3404803568,-1539.3409207088,-1539.3413094017,-1539.3423762000,-1539.3435492000,-1539.3445412000,-34.1734287000,-34.0480357000,-34.0920709000,-34.1309402000,-34.2376200000,-34.3549200000,-34.4541200000
-0.030,-1539.3419184971,-1539.3407361508,-1539.3411105982,-1539.3414471512,-1539.3427468000,-1539.3437406000,-1539.3446014000,-34.1918497000,-34.0736151000,-34.1110598000,-34.1447151000,-34.2746800000,-34.3740600000,-34.4601400000
-0.025,-1539.3420740980,-1539.3409614565,-1539.3412709844,-1539.3415542315,-1539.3430837000,-1539.3439022000,-1539.3446283000,-34.2074098000,-34.0961457000,-34.1270984000,-34.1554231000,-34.3083700000,-34.3902200000,-34.4628300000
-0.020,-1539.3422012266,-1539.3411564139,-1539.3414020144,-1539.3416308135,-1539.3433871000,-1539.3440342000,-1539.3446222000,-34.2201227000,-34.1156414000,-34.1402014000,-34.1630813000,-34.3387100000,-34.4034200000,-34.4622200000
-0.015,-1539.3422999888,-1539.3413211290,-1539.3415038025,-1539.3416770332,-1539.3436571000,-1539.3441368000,-1539.3445832000,-34.2299989000,-34.1321129000,-34.1503803000,-34.1677033000,-34.3657100000,-34.4136800000,-34.4583200000
-0.010,-1539.3423704723,-1539.3414556859,-1539.3415764427,-1539.3416930051,-1539.3438940000,-1539.3442100000,-1539.3445112000,-34.2370472000,-34.1455686000,-34.1576443000,-34.1693005000,-34.3894000000,-34.4210000000,-34.4511200000
-0.005,-1539.3424127381,-1539.3415601392,-1539.3416200006,-1539.3416788137,-1539.3440977000,-1539.3442538000,-1539.3444063000,-34.2412738000,-34.1560139000,-34.1620001000,-34.1678814000,-34.4097700000,-34.4253800000,-34.4406300000
0.000,-1539.3424268224,-1539.3416345154,-1539.3416345154,-1539.3416345154,-1539.3442685000,-1539.3442685000,-1539.3442685000,-34.2426822000,-34.1634515000,-34.1634515000,-34.1634515000,-34.4268500000,-34.4268500000,-34.4268500000
0.005,-1539.3424127381,-1539.3416788137,-1539.3416200006,-1539.3415601392,-1539.3444063000,-1539.3442538000,-1539.3440977000,-34.2412738000,-34.1678814000,-34.1620001000,-34.1560139000,-34.4406300000,-34.4253800000,-34.4097700000
0.010,-1539.3423704723,-1539.3416930051,-1539.3415764427,-1539.3414556859,-1539.3445112000,-1539.3442100000,-1539.3438940000,-34.2370472000,-34.1693005000,-34.1576443000,-34.1455686000,-34.4511200000,-34.4210000000,-34.3894000000
0.015,-1539.3422999888,-1539.3416770332,-1539.3415038025,-1539.3413211290,-1539.3445832000,-1539.3441368000,-1539.3436571000,-34.2299989000,-34.1677033000,-34.1503803000,-34.1321129000,-34.4583200000,-34.4136800000,-34.3657100000
0.020,-1539.3422012266,-1539.3416308135,-1539.3414020144,-1539.3411564139,-1539.3446222000,-1539.3440342000,-1539.3433871000,-34.2201227000,-34.1630813000,-34.1402014000,-34.1156414000,-34.4622200000,-34.4034200000,-34.3387100000
0.025,-1539.3420740980,-1539.3415542315,-1539.3412709844,-1539.3409614565,-1539.3446283000,-1539.3439022000,-1539.3430837000,-34.2074098000,-34.1554231000,-34.1270984000,-34.0961457000,-34.4628300000,-34.3902200000,-34.3083700000
0.030,-1539.3419184971,-1539.3414471512,-1539.3411105982,-1539.3407361508,-1539.3446014000,-1539.3437406000,-1539.3427468000,-34.1918497000,-34.1447151000,-34.1110598000,-34.0736151000,-34.4601400000,-34.3740600000,-34.2746800000
0.035,-1539.3417342872,-1539.3413094018,-1539.3409207089,-1539.3404803568,-1539.3445412000,-1539.3435492000,-1539.3423762000,-34.1734287000,-34.1309402000,-34.0920709000,-34.0480357000,-34.4541200000,-34.3549200000,-34.2376200000
0.040,-1539.3415213011,-1539.3411407788,-1539.3407011371,-1539.3401939008,-1539.3444478000,-1539.3433278000,-1539.3419717000,-34.1521301000,-34.1140779000,-34.0701137000,-34.0193901000,-34.4447800000,-34.3327800000,-34.1971700000


==> results-JT/tikz/TiF63-_AAdash_JT_Eg_minimal.tikz <==
\pgfplotstableread[col sep=comma]{results-JT/plots/TiF6.AAdash.JT.Egu.minimal.csv}\Egu
\pgfplotstableread[col sep=comma]{results-JT/plots/TiF6.AAdash.JT.Egv.minimal.csv}\Egv
\begin{tikzpicture}
	% Define some variables
	\tikzmath{
		\insetxmin = -0.00136;
		\insetxmax = 0.00136;
		\insetymin = -93.07302;
		\insetymax = -93.06398;
	}
	% Main plot
	\begin{groupplot}[
		%% Group style %%%%%%%%%%%%%%
		group style = {
			group size = 2 by 1,
			xlabels at = edge bottom,
			xticklabels at = edge bottom,
			ylabels at = edge left,
			horizontal sep = 1.0cm,
		},
		%% Groupplot general %%%%%%%%
		width = 7cm,
		height = 7cm,
		cycle list name=coloronly,
		unbounded coords = jump,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Title format %%%%%%%%%%%%%
%		title = {\ce{[VF6]^{3-}}: 6-31G*, $E_{g}u$ mode, $\mathcal{O}_h \rightarrow \mathcal{D}_{4h}$},
		title style = {yshift = -.5ex, font = {\footnotesize}},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = -0.04, xmax = 0.04,
		ymin = -93.305, ymax = -92.945,
		restrict x to domain=-0.04:0.04,
		restrict y to domain=-93.31:-92.94,
		% Axis labels
		ylabel = {Energy / $\si{\hartree}$},
		label style = {font = \footnotesize},
		xlabel style = {align = center},
		tick label style = {font = \scriptsize},
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/100.0-1444.0}
		},
		y tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=4,
			/tikz/.cd
		},
		x tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=2,
			/tikz/.cd
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		minor x tick num = 1,
		minor y tick num = 1,
		xtick distance = 0.02,
		ytick distance = 0.05,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	]
		%%%
		% Egu
		%%%
		\nextgroupplot[
			%% Subplot general %%%%%%%%%%
			align = center,
			title = {Distortion along $Q_{e_{g}u}$, $\mathcal{O}_h \rightarrow \mathcal{D}_{4h}$},
			xlabel = {$S_2 / \si{\angstrom}$},
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Legend format %%%%%%%%%%%%
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Annotations %%%%%%%%%%%%%%
			after end axis/.code = 
			{
%				%%
%				%% NOCI
%				%%
				% Eg (D4h)
				\node[anchor = south west, inner sep = 0pt, scale=0.7] (2Eg) at (axis cs:-0.03,-93.17) {$\prescript{2}{}{E}_{g}$};
				\node[anchor = north west, inner sep = 0pt, scale=0.7] (2B2g) at (axis cs:0.03,-93.175) {$\prescript{2}{}{B}_{2g}$};
				%%
				%% UHF
				%%
				% Adash D4h symmetry
				\node[anchor = south west, inner sep = 0pt, scale=0.7] (AdashEgsym) at (axis cs:-0.03,-93.04) {$E_{g}$};
				%%
				%% Oh indication
				%%
			}
		]	
			\foreach \noci in {aEgshifted,B2gshifted}{
				\addplot+[thick, mark = none] table[x={S2}, y={\noci}]{\Egu};
			}
			\pgfplotsset{cycle list shift=-2}
			\foreach \noci in {aEgnearOhshifted,B2gnearOhshifted}{
				\addplot+[thick, mark = none] table[x={S2}, y={\noci}]{\Egu};
			}
			\pgfplotsset{cycle list shift=1}
			\foreach \scf in {A2shifted,A4shifted}{
				\addplot+[very thick, densely dashed, mark = none] table[x={S2}, y={\scf}]{\Egu};
			}
			\foreach \scf in {Adash1shifted,Adash2shifted}{
				\addplot+[thick, densely dotted, mark = none] table[x={S2}, y={\scf}]{\Egu};
			}
			\coordinate (insetegu) at (axis cs:0,-93.42);
			\draw[thin] (axis cs:\insetxmin,\insetymax) rectangle (axis cs:\insetxmax,\insetymin);
			\coordinate (insetegustartbotleft) at (axis cs:\insetxmin,\insetymin);
			\coordinate (insetegustartbotright) at (axis cs:\insetxmax,\insetymin);
		%%%
		% Egv
		%%%
		\nextgroupplot[
			%% Subplot general %%%%%%%%%%
			align = center,
			xlabel = {$S_3 / \si{\angstrom}$},
			title = {Distortion along $Q_{e_{g}v}$, $\mathcal{O}_h \rightarrow \mathcal{D}_{2h}$},
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			yticklabels={,,},
			%% Legend format %%%%%%%%%%%%
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Annotations %%%%%%%%%%%%%%
			after end axis/.code = 
			{
				% Adash D2h symmetry
				\node[anchor = south west, inner sep = 0pt, scale = 0.7] (AdashB1gsym) at (axis cs:-0.03,-93.01) {$B_{1g}$};
				\node[anchor = north west, inner sep = 0pt, scale = 0.7] (AdashB2gsym) at (axis cs:-0.03,-93.15) {$B_{2g}$};
				\node[anchor = north east, inner sep = 0pt, scale = 0.7] (AdashB3gsym) at (axis cs:0.03,-93.15) {$B_{3g}$};
			},
		]	
			\pgfplotsset{cycle list shift=3}
			\foreach \scf in {A2shifted1,A2shifted2,A2shifted3}{
				\addplot+[thick, densely dashed, mark = none] table[x={S3}, y={\scf}]{\Egv};
			}
			\foreach \scf in {Adash1shifted1,Adash1shifted2,Adash1shifted3}{
				\addplot+[thick, densely dotted, mark = none] table[x={S3}, y={\scf}]{\Egv};
			}
			\coordinate (insetegv) at (axis cs:0,-93.42);
			\draw[thin] (axis cs:\insetxmin,\insetymax) rectangle (axis cs:\insetxmax,\insetymin);
			\coordinate (insetegvstartbotleft) at (axis cs:\insetxmin,\insetymin);
			\coordinate (insetegvstartbotright) at (axis cs:\insetxmax,\insetymin);
	\end{groupplot}
	%%
	%%
	%% Inset Egu
	%%
	%%
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		width = 6.8cm,
		height = 5.5cm,
		cycle list name=coloronly,
		unbounded coords = jump,
		anchor = north,
		at = {(insetegu)},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = \insetxmin, xmax = \insetxmax,
		ymin = \insetymin, ymax = \insetymax,
		restrict x to domain=-0.04:0.04,
		restrict y to domain=-93.18:-92.95,
		% Axis labels
		ylabel = {Energy / $\si{\hartree}$},
		label style = {font = \footnotesize},
		xlabel style = {align = center},
		xlabel = {$S_2 / \si{\angstrom}$},
		% Axis ticks
		tick label style = {font = \scriptsize},
		scaled x ticks = true,
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/100.0-1444.0}
		},
		y tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=5,
			/tikz/.cd
		},
		x tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=1,
			/tikz/.cd
		},
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		minor x tick num = 1,
		minor y tick num = 1,
		xtick distance = 0.0005,
		%		ytick distance = 0.1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			%%
			%% UHF solutions
			%%
			% A (Oh)
			\node[anchor = north, inner sep = 2pt, scale = 0.7] (A) at (axis cs:0.00,-93.069) {$\mathrm{A}_{\frac{1}{2}}$};
			\draw[->] (axis cs:0.00,-93.06821664) -- (A);
			% Adash (Oh)
			\node[anchor = south, inner sep = 2pt, scale = 0.7] (Adash) at (axis cs:0.00,-93.066) {$\mathrm{A}'_{\frac{1}{2}}$};
			\draw[->] (axis cs:0.00,-93.06706117) -- (Adash);
			%%
			%% A D4h symmetry
			%%
			\node[anchor = north west, inner sep = 0pt, scale = 0.5] (AEgsym) at (axis cs:6e-4,-93.0657) {$E_{g}$};
			\node[anchor = west, inner sep = 2pt, scale = 0.5] (AA2gB2gEgsym) at (axis cs:3.5e-4,-93.068) {$A_{2g} \oplus B_{2g} \oplus E_{g}$};
			\draw[->, very thin] (axis cs:1.5e-4,-93.06885) .. controls (axis cs:2.5e-4,-93.068) .. (AA2gB2gEgsym);
			%%
			%% Adash D4h symmetry
			%%
			\node[anchor = north east, inner sep = 0pt, scale = 0.5] (AdashB2gsym) at (axis cs:-3.1e-4,-93.0644) {$B_{2g}$};
			\node[anchor = south east, inner sep = 0pt, scale = 0.5] (AdashEgsym) at (axis cs:5e-4,-93.0648) {$E_{g}$};
			%%
			%% Coalescence points
			%%
			\node[circle, fill = green!30!brown, draw = black, inner sep=1pt] at (axis cs:-0.00050, -93.0691768100) {};
			\node[circle, fill = green!30!brown, draw = black, inner sep=1pt] at (axis cs:0.00050, -93.0713435500) {};
		},
	]
		\foreach \noci in {aEgshifted,B2gshifted}{
			\addplot+[thick, mark = none] table[x={S2}, y={\noci}]{\Egu};
		}
		\pgfplotsset{cycle list shift=1}
		\foreach \scf in {A2shifted,A4shifted}{
			\addplot+[densely dashed, very thick, mark = none] table[x={S2}, y={\scf}]{\Egu};
		}
		\foreach \scf in {Adash1shifted,Adash2shifted}{
			\addplot+[thick, densely dotted, mark = none] table[x={S2}, y={\scf}]{\Egu};
		}
		\coordinate (inseteguendtopleft) at (axis cs:\insetxmin,\insetymax);
		\coordinate (inseteguendtopright) at (axis cs:\insetxmax,\insetymax);
	\end{axis}
	\draw[very thin, densely dotted] (insetegustartbotleft) -- (inseteguendtopleft);
	\draw[very thin, densely dotted] (insetegustartbotright) -- (inseteguendtopright);
	%%
	%%
	%% Inset Egv
	%%
	%%
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		width = 6.8cm,
		height = 5.5cm,
		cycle list name=coloronly,
		unbounded coords = jump,
		anchor = north,
		at = {(insetegv)},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = \insetxmin, xmax = \insetxmax,
		ymin = \insetymin, ymax = \insetymax,
		restrict x to domain=-0.04:0.04,
		restrict y to domain=-93.18:-92.95,
		% Axis labels
		label style = {font = \footnotesize},
		xlabel style = {align = center},
		xlabel = {$S_3 / \si{\angstrom}$},
		yticklabels={,,},
		% Axis ticks
		tick label style = {font = \scriptsize},
		scaled x ticks = true,
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/100.0-1444.0}
		},
		y tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=5,
			/tikz/.cd
		},
		x tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=1,
			/tikz/.cd
		},
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		minor x tick num = 1,
		minor y tick num = 1,
		xtick distance = 0.0005,
		%		ytick distance = 0.1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			%%
			%% UHF solutions
			%%
			% A (Oh)
			\node[anchor = north, inner sep = 2pt, scale = 0.7] (A) at (axis cs:0.00,-93.069) {$\mathrm{A}_{\frac{1}{2}}$};
			\draw[->] (axis cs:0.00,-93.06821664) -- (A);
			% Adash (Oh)
			\node[anchor = south, inner sep = 2pt, scale = 0.7] (Adash) at (axis cs:0.00,-93.066) {$\mathrm{A}'_{\frac{1}{2}}$};
			\draw[->] (axis cs:0.00,-93.06706117) -- (Adash);
			%%
			%% A D2h symmetry
			%%
			\node[anchor = west, inner sep = 2pt, scale = 0.5] (AB2gB3gsym) at (axis cs:4.3e-4,-93.0683) {$B_{2g} \oplus B_{3g}$};
			\draw[->, very thin] (axis cs:0.3e-3,-93.06860) .. controls (axis cs:3.2e-4,-93.0683) .. (AB2gB3gsym);
			\node[anchor = north, inner sep = 2pt, scale = 0.5] (AB1gB3gsym) at (axis cs:3.5e-4,-93.071) {$B_{1g} \oplus B_{3g}$};
			\draw[->, very thin] (axis cs:0.3e-3,-93.069) .. controls (axis cs:2.5e-4,-93.0702) .. (AB1gB3gsym);
			\node[anchor = north, inner sep = 2pt, scale = 0.5] (AB1gB2gsym) at (axis cs:-3.5e-4,-93.071) {$B_{1g} \oplus B_{2g}$};
			\draw[->, very thin] (axis cs:-0.3e-3,-93.069) .. controls (axis cs:-2.5e-4,-93.0702) .. (AB1gB2gsym);
	%		%%
			%% Adash D2h symmetry
			%%
			\node[anchor = south west, inner sep = 0pt, scale = 0.5] (AdashB1gsym) at (axis cs:1.1e-3,-93.0669) {$B_{1g}$};
			\node[anchor = south east, inner sep = 0pt, scale = 0.5] (AdashB2gsym) at (axis cs:5e-4,-93.0648) {$B_{2g}$};
			\node[anchor = north east, inner sep = 0pt, scale = 0.5] (AdashB3gsym) at (axis cs:-0.6e-3,-93.0644) {$B_{3g}$};
			%%
			%% Coalescence points
			%%
			\node[circle, fill = black!20!orange, draw = black, inner sep=1pt] at (axis cs:0.75e-3, -93.0702715800) {};
			\node[circle, fill = black!20!orange, draw = black, inner sep=1pt] at (axis cs:-0.75e-3, -93.0702715800) {};
			\node[circle, fill = blue!40!red, draw = black, inner sep=1pt] at (axis cs:1e-3, -93.0670038900) {};
			\node[circle, fill = blue!40!red, draw = black, inner sep=1pt] at (axis cs:-1.25e-3, -93.0723769800) {};
			\node[circle, fill = green!30!brown, draw = black, inner sep=1pt] at (axis cs:1.25e-3, -93.0723769800) {};
			\node[circle, fill = green!30!brown, draw = black, inner sep=1pt] at (axis cs:-1e-3, -93.0670038900) {};
		}
	]
	\pgfplotsset{cycle list shift=3}
	\foreach \scf in {A2shifted1,A2shifted2,A2shifted3}{
		\addplot+[densely dashed, very thick, mark = none] table[x={S3}, y={\scf}]{\Egv};
	}
	\foreach \scf in {Adash1shifted1,Adash1shifted2,Adash1shifted3}{
		\addplot+[densely dotted, thick, mark = none] table[x={S3}, y={\scf}]{\Egv};
	}
	\coordinate (insetegvendtopleft) at (axis cs:\insetxmin,\insetymax);
	\coordinate (insetegvendtopright) at (axis cs:\insetxmax,\insetymax);
	\end{axis}
	\draw[very thin, densely dotted] (insetegvstartbotleft) -- (insetegvendtopleft);
	\draw[very thin, densely dotted] (insetegvstartbotright) -- (insetegvendtopright);
\end{tikzpicture}

==> results-JT/tikz/VF63-_AAdash_JT_Eg_minimal.tikz <==
\pgfplotstableread[col sep=comma]{results-JT/plots/VF6.AAdash.JT.Egu.minimal.csv}\Egu
\pgfplotstableread[col sep=comma]{results-JT/plots/VF6.AAdash.JT.Egv.minimal.csv}\Egv
\begin{tikzpicture}
	% Main plot
	\begin{groupplot}[
		%% Group style %%%%%%%%%%%%%%
		group style = {
			group size = 2 by 1,
			xlabels at = edge bottom,
			xticklabels at = edge bottom,
			ylabels at = edge left,
			horizontal sep = 1.0cm,
		},
		%% Groupplot general %%%%%%%%
		width = 7cm,
		height = 7cm,
		cycle list name=coloronly,
		unbounded coords = jump,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Title format %%%%%%%%%%%%%
%		title = {\ce{[VF6]^{3-}}: 6-31G*, $E_{g}u$ mode, $\mathcal{O}_h \rightarrow \mathcal{D}_{4h}$},
		title style = {yshift = -.5ex, font = {\footnotesize}},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
%		scaled y ticks = base 10:3,
		xmin = -0.04, xmax = 0.04,
		ymin = -34.56, ymax = -33.79,
		restrict x to domain=-0.04:0.04,
		restrict y to domain=-34.51:-33.79,
		% Axis labels
		ylabel = {Energy / $\si{\hartree}$},
		label style = {font = \footnotesize},
		xlabel style = {align = center},
		tick label style = {font = \scriptsize},
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/100.0-1539.0}
		},
		y tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=3,
			/tikz/.cd
		},
		x tick label style = 
		{
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=2,
			/tikz/.cd
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		minor x tick num = 1,
		minor y tick num = 1,
		xtick distance = 0.02,
		ytick distance = 0.1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	]
		%%%
		% Egu
		%%%
		\nextgroupplot[
			%% Subplot general %%%%%%%%%%
			align = center,
			xlabel = {$S_2 / \si{\angstrom}$},
			title = {Distortion along $Q_{e_{g}u}$, $\mathcal{O}_h \rightarrow \mathcal{D}_{4h}$},
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Legend format %%%%%%%%%%%%
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Annotations %%%%%%%%%%%%%%
			after end axis/.code = 
			{
				%%
				%% UHF solutions
				%%
				% A (Oh)
				\node[anchor = north, inner sep = 2pt, scale = 0.7] (A) at (axis cs:0.00,-34.275) {$\mathrm{A}_1$};
				\draw[->] (axis cs:0.00,-34.24268224) -- (A);
				% Adash (Oh)
				\node[anchor = south, inner sep = 2pt, scale = 0.7] (Adash) at (axis cs:0.00,-34.135) {$\mathrm{A}'_1$};
				\draw[->] (axis cs:0.00,-34.16345154) -- (Adash);
				%%
				%% NOCI
				%%
				% T1g (Oh)
				\node[anchor = south, inner sep = 0pt, scale = 0.7] (T1g) at (axis cs:0.00,-34.52) {$\prescript{3}{}{T}_{1g}(\mathcal{O}_{h})$};
				\draw[->] (axis cs:0.00,-34.42685) -- (T1g);
				% Eg (D4h)
				\node[anchor = south west, inner sep = 0pt, scale = 0.7] (3Eg.comp) at (axis cs:0.02,-34.47) {$\prescript{3}{}{E}_{g}$};
				% A2g (D4h)
				\node[anchor = south west, inner sep = 0pt, scale = 0.7] (3A2g.elong) at (axis cs:-0.03,-34.44) {$\prescript{3}{}{A}_{2g}$};
				%%
				%% UHF
				%%
				% A D4h symmetry
				\node[anchor = south, inner sep = 0pt, scale=0.5] (Asym) at (axis cs:0,-34.22) {$A_{2g} \oplus B_{1g} \oplus E_{g}$};
				% Adash D4h symmetry
				\node[anchor = south west, inner sep = 0pt, scale=0.5] (AdashEgsym) at (axis cs:-0.034,-33.88) {$E_{g}$};
				\node[anchor = south east, inner sep = 0pt, scale=0.5] (AdashA2gB2gEgsym) at (axis cs:0.0346,-33.88) {$A_{2g} \oplus B_{2g} \oplus E_{g}$};
			},
		]	
			\foreach \noci in {Egshifted,A2gshifted}{
				\addplot+[mark = none, thick] table[x={S2}, y={\noci}]{\Egu};
			}
			\pgfplotsset{cycle list shift=1}
			\foreach \scf in {Ashifted}{
				\addplot+[densely dashed, thick, mark = none] table[x={S2}, y={\scf}]{\Egu};
			}
			\foreach \scf in {Adash2shifted,Adash4shifted}{
				\addplot+[densely dotted, thick, mark = none] table[x={S2}, y={\scf}]{\Egu};
			}
		%%%
		% Egv
		%%%
		\nextgroupplot[
			%% Subplot general %%%%%%%%%%
			align = center,
			xlabel = {$S_3 / \si{\angstrom}$},
			title = {Distortion along $Q_{e_{g}v}$, $\mathcal{O}_h \rightarrow \mathcal{D}_{2h}$},
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			yticklabels={,,},
			%% Legend format %%%%%%%%%%%%
			%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
			%% Annotations %%%%%%%%%%%%%%
			after end axis/.code = 
			{
				%%
				%% UHF solutions
				%%
				% A (Oh)
				\node[anchor = north, inner sep = 2pt, scale = 0.7] (A) at (axis cs:0.00,-34.275) {$\mathrm{A}_1$};
				\draw[->] (axis cs:0.00,-34.24268224) -- (A);
				% Adash (Oh)
				\node[anchor = south, inner sep = 2pt, scale = 0.7] (Adash) at (axis cs:0.00,-34.135) {$\mathrm{A}'_1$};
				\draw[->] (axis cs:0.00,-34.16345154) -- (Adash);
				%%
				%% NOCI
				%%
				% T1g (Oh)
				\node[anchor = south, inner sep = 0pt, scale = 0.7] (T1g) at (axis cs:0.00,-34.52) {$\prescript{3}{}{T}_{1g}(\mathcal{O}_{h})$};
				\draw[->] (axis cs:0.00,-34.42685) -- (T1g);
				% B2g (D2h)
				\node[anchor = south west, inner sep = 0pt, scale = 0.7] (3B2g) at (axis cs:0.027,-34.515) {$\prescript{3}{}{B}_{2g}$};
				% B3g (D2h)
				\node[anchor = south east, inner sep = 0pt, scale = 0.7] (3B3g) at (axis cs:-0.026,-34.515) {$\prescript{3}{}{B}_{3g}$};
				% B1g (D2h)
				\node[anchor = south east, inner sep = 0pt, scale = 0.7] (3B1g) at (axis cs:-0.026,-34.363) {$\prescript{3}{}{B}_{1g}$};
				%%
				%% UHF
				%%
				% A D2h symmetry
				\node[anchor = west, inner sep = 0pt, align = center, scale=0.5] (Asym) at (axis cs:0.041,-34.15) {$A_g \oplus B_{1g} \oplus B_{2g} \oplus B_{3g}$};
				% Adash D2h symmetry
				\node[anchor = south west, inner sep = 0pt, scale=0.5] (AdashB1gB2gsym) at (axis cs:-0.035,-34.04) {$B_{1g} \oplus B_{2g}$};
				\node[anchor = south east, inner sep = 0pt, scale=0.5] (AdashB1gB3gsym) at (axis cs:0.035,-34.04) {$B_{1g} \oplus B_{3g}$};
				\node[anchor = west, inner sep = 0pt, scale=0.5] (AdashB2gB3gsym) at (axis cs:0.041,-34.07) {$B_{2g} \oplus B_{3g}$};
			}
		]	
			\foreach \noci in {B2gshifted,B1gshifted,B3gshifted}{
				\addplot+[mark = none, thick] table[x={S3}, y={\noci}]{\Egv};
			}
			\foreach \scf in {Ashifted}{
				\addplot+[densely dashed, thick, mark = none] table[x={S3}, y={\scf}]{\Egv};
			}
			\foreach \scf in {AdashB1gB2gshifted,AdashB2gB3gshifted,AdashB1gB3gshifted}{
				\addplot+[densely dotted, thick, mark = none] table[x={S3}, y={\scf}]{\Egv};
			}
	\end{groupplot}
\end{tikzpicture}

==> results-JT/tikz/vibmodes.tikz <==
\newlength{\vibmodesize}
\setlength{\vibmodesize}{1.9cm}
\begin{tikzpicture}
	%%
	%% Egu
	%%
	\coordinate (octmolEgu) at (-2,0);
	\draw ($(octmolEgu) - (0,0.5\vibmodesize)$) -- ($(octmolEgu) + (0,0.5\vibmodesize)$);
	\draw ($(octmolEgu) + (-0.458\vibmodesize,0.2\vibmodesize)$) -- ($(octmolEgu) + (0.458\vibmodesize,-0.2\vibmodesize)$);
	\draw ($(octmolEgu) + (0.458\vibmodesize,0.2\vibmodesize)$) -- ($(octmolEgu) + (-0.458\vibmodesize,-0.2\vibmodesize)$);
	\node[draw, shape=circle, fill=gray, scale=0.4] (top) at ($(octmolEgu) + (0,0.5\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottom) at ($(octmolEgu) - (0,0.5\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (topleft) at ($(octmolEgu) + (-0.458\vibmodesize,0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottomleft) at ($(octmolEgu) + (-0.458\vibmodesize,-0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (topright) at ($(octmolEgu) + (0.458\vibmodesize,0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottomright) at ($(octmolEgu) + (0.458\vibmodesize,-0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=black, scale=0.5] (centre) at (octmolEgu) {};
	\draw[->, very thick] (bottomright) -- ($1.2*(bottomright) - 0.2*(topleft)$);
	\draw[->, very thick] (topleft) -- ($1.2*(topleft) - 0.2*(bottomright)$);
	\draw[->, very thick] (bottomleft) -- ($1.2*(bottomleft) - 0.2*(topright)$);
	\draw[->, very thick] (topright) -- ($1.2*(topright) - 0.2*(bottomleft)$);
	\draw[->, very thick] (top) -- ($0.7*(top) + 0.3*(bottom)$);
	\draw[->, very thick] (bottom) -- ($0.7*(bottom) + 0.3*(top)$);
	\node[anchor = south west, inner sep = 1pt, scale = 0.7] (S2) at ($(topright) + (0.14\vibmodesize,0.14\vibmodesize)$) {$S_2$};
	\node[anchor = north west, inner sep = 1pt, scale = 0.7] (2S2) at ($(bottom) + (0.07\vibmodesize,0.2\vibmodesize)$) {$2S_2$};
	\node[anchor = north, inner sep = 1pt,] (Qegu) at ($(bottom) + (0,-0.3\vibmodesize)$) {$Q_{e_gu}$};
	%%
	%% Egv
	%%
	\coordinate (octmolEgv) at (2,0);
	\draw ($(octmolEgv) - (0,0.5\vibmodesize)$) -- ($(octmolEgv) + (0,0.5\vibmodesize)$);
	\draw ($(octmolEgv) + (-0.458\vibmodesize,0.2\vibmodesize)$) -- ($(octmolEgv) + (0.458\vibmodesize,-0.2\vibmodesize)$);
	\draw ($(octmolEgv) + (0.458\vibmodesize,0.2\vibmodesize)$) -- ($(octmolEgv) + (-0.458\vibmodesize,-0.2\vibmodesize)$);
	\node[draw, shape=circle, fill=gray, scale=0.4] (top) at ($(octmolEgv) + (0,0.5\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottom) at ($(octmolEgv) - (0,0.5\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (topleft) at ($(octmolEgv) + (-0.458\vibmodesize,0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottomleft) at ($(octmolEgv) + (-0.458\vibmodesize,-0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (topright) at ($(octmolEgv) + (0.458\vibmodesize,0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=gray, scale=0.4] (bottomright) at ($(octmolEgv) + (0.458\vibmodesize,-0.2\vibmodesize)$) {};
	\node[draw, shape=circle, fill=black, scale=0.5] (centre) at (octmolEgv) {};
		\draw[->, very thick] (bottomright) -- ($0.8*(bottomright) + 0.2*(topleft)$);
		\draw[->, very thick] (topleft) -- ($0.8*(topleft) + 0.2*(bottomright)$);
		\draw[->, very thick] (bottomleft) -- ($1.2*(bottomleft) - 0.2*(topright)$);
		\draw[->, very thick] (topright) -- ($1.2*(topright) - 0.2*(bottomleft)$);
	\node[anchor = south west, inner sep = 1pt, scale = 0.7] (S3) at ($(topright) + (0.14\vibmodesize,0.14\vibmodesize)$) {$S_3$};
	\node[anchor = north, inner sep = 1pt,] (Qegv) at ($(bottom) + (0,-0.3\vibmodesize)$) {$Q_{e_gv}$};
\end{tikzpicture}

==> results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.dos.csv <==
# [TiF6]3-, MS = 1/2, 2.0274
E,Eshifted,DoS,Comment
-1444.9306821663,-930.6821663,6,A
-1444.9306706117,-930.6706117,3,Adash
-1444.8666825643,-866.6825643,3,B


==> results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.noci.dos.csv <==
# [TiF6]3-, MS = 1/2, 2.0274, NOCI
E,Eshifted,DoS,Comment
-1444.9326372,-932.6372,3,T2gA
-1444.9327765,-932.7765,3,T2gAAdash
-1444.8682433,-868.2433,2,EgB


==> results-d1/tikz/d1_noci.tikz <==
\begin{tikzpicture}[%
	trim axis left,%
	trim axis right,%
]
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		height = 12cm,
		width = 3.3cm,
		xcomb,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Title format %%%%%%%%%%%%%
		align = center,
		title = {$M_S = \frac{1}{2}$},
		title style = {yshift = -1ex, font = {\small}},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = 0, xmax = 6,
		ymin = -1444.941, ymax = -1444.859,
		restrict y to domain=-1444.941:-1444.859,
		% Axis labels
		xlabel = {Spatial degeneracy},
		ylabel = {Energy / $\si{\hartree}$},
		label style = {font = \footnotesize},
		tick label style = {font = \footnotesize},
		y tick label style = {
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=2,
			/tikz/.cd
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		ytick distance = 0.01,
		minor x tick num = 1,
		minor y tick num = 1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			% B
			\node[draw, gray, densely dotted, anchor = west, inner sep = 3pt] (B) at (axis cs:7,-1444.86) {\footnotesize $\mathrm{B}_{\frac{1}{2}}$};
			\draw[gray, densely dotted, thin] (axis cs:3.1,-1444.8666825643) -- (B);
			\node[anchor = west, gray, inner sep = 3pt] (Bsym) at ($(B.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{E}_g \oplus \prescript{\varnothing}{}{A}_{2g}$};
			\draw[->, gray, densely dotted, thin] (B) -- (Bsym);
			% Eg(B)
			\node[anchor = west, inner sep = 3pt] (EgB) at (axis cs:7,-1444.873) {\footnotesize $\prescript{2}{}{E}_g[\mathrm{B}_{\frac{1}{2}}]$};
			\draw[thin, ->] (axis cs:2.1,-1444.8682433) -- (EgB);
		},
	]
		\addplot+[%
			mark = none,%
			red,%
			thin%
		]
			table[%
				x={DoS},%
				y={E},%
				col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.dos.csv};
		\addplot+[%
			mark = none,%
			DarkCyan,%
			thin%
		]
			table[%
				x={DoS},%
				y={E},%
				col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.noci.dos.csv};
		\coordinate (inset1) at (axis cs:11,-1444.938);
		\coordinate (inset1starttop) at (axis cs:6,-1444.93049);
		\coordinate (inset1startbot) at (axis cs:6,-1444.93301);
%		\coordinate (inset2) at (axis cs:9,-1444.932);
	\end{axis}
	%%
	%% Inset 1
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		height = 7.7cm,
		width = 3.3cm,
		anchor = south west,
		at = {(inset1)},
		xcomb,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = 0, xmax = 6,
		ymin = -933.01, ymax = -930.49,
		restrict y to domain=-932.801:-930.40,
		% Axis labels
		label style = {font = \footnotesize},
		tick label style = {font = \footnotesize},
		y tick label style = {
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=4,
			/tikz/.cd
		},
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/1000.0-1444.0}
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = right,
		ytick distance = 5e-1,
		minor x tick num = 1,
		minor y tick num = 1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			% Adash
			\node[draw, gray, anchor = south west, inner sep = 3pt] (Adash) at (axis cs:4,-929.92) {\footnotesize $\mathrm{A}_{\frac{1}{2}}'$};
			\draw[thin, gray] (axis cs:3.1,-930.6706117) -- (Adash);
			\node[anchor = west, gray, inner sep = 3pt] (Adashsym) at ($(Adash.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{T}_{2g}$};
			\draw[->, thin, gray] (Adash) -- (Adashsym);
			% A
			\node[draw, gray, densely dotted, anchor = south west, inner sep = 3pt] (A) at (axis cs:7,-930.26) {\footnotesize $\mathrm{A}_{\frac{1}{2}}$};
			\draw[thin, gray, densely dotted] (axis cs:6.1,-930.6821663) -- (A);
			\node[anchor = west, gray, inner sep = 3pt] (Asym) at ($(A.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{T}_{2g} \oplus \prescript{\varnothing}{}{T}_{1g}$};
			\draw[->, gray, thin, densely dotted] (A) -- (Asym);
			% T2g(A)
			\node[anchor = west, inner sep = 3pt] (T2gA) at (axis cs:14,-932.25) {\footnotesize $\prescript{2}{}{T}_{2g}[\mathrm{A}_{\frac{1}{2}}]$};
			\draw[thin, ->] (axis cs:3.1,-932.6372) -- (axis cs:7,-932.25) -- (T2gA);
			% T2g(A+Adash)
			\node[anchor = west, inner sep = 3pt] (T2gAAdash) at (axis cs:14,-932.85) {\footnotesize $\prescript{2}{}{T}_{2g}[\mathrm{A}_{\frac{1}{2}}\oplus\mathrm{A}_{\frac{1}{2}}']$};
			\draw[thin, ->] (axis cs:3.1,-932.7765) -- (axis cs:7,-932.85) -- (T2gAAdash);
		},
	]
		\addplot+[%
		mark = none,%
		red,%
		thin%
		]
			table[%
			x={DoS},%
			y={Eshifted},%
			col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.dos.csv};
		\addplot+[%
			mark = none,%
			DarkCyan,%
			thin%
		]
			table[%
				x={DoS},%
				y={Eshifted},%
				col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.noci.dos.csv};
		\coordinate (inset1endtop) at (axis cs:0,-930.49);
		\coordinate (inset1endbot) at (axis cs:0,-933.01);
	\end{axis}
	\draw[densely dotted] (inset1starttop) -- (inset1endtop);
	\draw[densely dotted] (inset1startbot) -- (inset1endbot);
\end{tikzpicture}

==> results-d1/tikz/d1_nonoci.tikz <==
\begin{tikzpicture}[%
	trim axis left,%
	trim axis right,%
]
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		height = 12cm,
		width = 3.3cm,
		xcomb,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Title format %%%%%%%%%%%%%
		align = center,
		title = {$M_S = \frac{1}{2}$},
		title style = {yshift = -1ex, font = {\small}},
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = 0, xmax = 6,
		ymin = -1444.941, ymax = -1444.859,
		restrict y to domain=-1444.941:-1444.859,
		% Axis labels
		xlabel = {Spatial degeneracy},
		ylabel = {Energy / $\si{\hartree}$},
		label style = {font = \small},
		tick label style = {font = \small},
		y tick label style = {
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=2,
			/tikz/.cd
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = left,
		ytick distance = 0.01,
		minor x tick num = 1,
		minor y tick num = 1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			% B
			\node[draw, densely dotted, anchor = north west, inner sep = 3pt] (B) at (axis cs:7,-1444.86) {\footnotesize $\mathrm{B}_{\frac{1}{2}}$};
			\draw[densely dotted, thin] (axis cs:3.1,-1444.8666825643) -- (B);
			\node[anchor = west, inner sep = 3pt] (Bsym) at ($(B.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{E}_g \oplus \prescript{\varnothing}{}{A}_{2g}$};
			\draw[->, densely dotted, thin] (B) -- (Bsym);
		},
	]
		\addplot+[
			mark = none,
			red,
			thin
		]
			table[%
				x={DoS},%
				y={E},%
				col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.dos.csv};
		\coordinate (inset) at (axis cs:9,-1444.928);
		\coordinate (insetstarttop) at (axis cs:6,-1444.930659);
		\coordinate (insetstartbot) at (axis cs:6,-1444.930701);
	\end{axis}
	%%
	%% Inset
	\begin{axis}[
		%% General %%%%%%%%%%%%%%%%%%
		height = 3.2cm,
		width = 3.3cm,
		anchor = west,
		at = {(inset)},
		xcomb,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Axis format %%%%%%%%%%%%%%
		% Axis scales
		scaled x ticks = false,
		xmin = 0, xmax = 6,
		ymin = -930.701, ymax = -930.659,
		restrict y to domain=-930.80:-930.40,
		% Axis labels
		label style = {font = \footnotesize},
		tick label style = {font = \footnotesize},
		y tick label style = {
			/pgf/number format/.cd,
			fixed,
			fixed zerofill,
			precision=5,
			/tikz/.cd
		},
		scaled y ticks=manual:{}{
			\pgfluamathparse{#1/1000.0-1444.0}
		},
		% Axis ticks
		xtick pos = left,
		xtick align = outside,
		ytick align = outside,
		ytick pos = right,
		ytick distance = 2e-2,
		minor x tick num = 1,
		minor y tick num = 1,
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Legend format %%%%%%%%%%%%
		%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
		%% Annotations %%%%%%%%%%%%%%
		after end axis/.code = {
			% Adash
			\node[draw, anchor = south west, inner sep = 3pt] (Adash) at (axis cs:7,-930.64) {\footnotesize $\mathrm{A}_{\frac{1}{2}}'$};
			\draw[thin] (axis cs:3.1,-930.6706117) -- (Adash);
			\node[anchor = west, inner sep = 3pt] (Adashsym) at ($(Adash.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{T}_{2g}$};
			\draw[->, thin] (Adash) -- (Adashsym);
			% A
			\node[draw, densely dotted, anchor = north west, inner sep = 3pt] (A) at (axis cs:7,-930.72) {\footnotesize $\mathrm{A}_{\frac{1}{2}}$};
			\draw[thin, densely dotted] (axis cs:6.1,-930.6821663) -- (A);
			\node[anchor = west, inner sep = 3pt] (Asym) at ($(A.west) + (1cm,0)$) {\footnotesize $\prescript{2}{}{T}_{2g} \oplus \prescript{\varnothing}{}{T}_{1g}$};
			\draw[->, thin, densely dotted] (A) -- (Asym);
		},
	]
		\addplot+[%
			mark = none,%
			red,%
			thin%
		]
			table[%
				x={DoS},%
				y={Eshifted},%
				col sep=comma%
			]{results-d1/plots/TiF63-.+0.5.2.0274.UHF.6-31GSTAR.dos.csv};
		\coordinate (insetendtop) at (axis cs:0,-930.659);
		\coordinate (insetendbot) at (axis cs:0,-930.701);
	\end{axis}
	\draw[densely dotted] (insetstarttop) -- (insetendtop);
	\draw[densely dotted] (insetstartbot) -- (insetendbot);
\end{tikzpicture}

==> results-d2/plots/MS0/VF63-.0.1.9896.UHF.6-31GSTAR.allnocisinglet.dos.csv <==
# [VF6]3-,MS=0,1.9896,singletNOCI
E,Eshifted,DoS,Comment
# A, Adash, Addash | C - a1T2g - M_S = 0
-1539.2803723,-280.3723,3,a1T2gA
-1539.2816639,-281.6639,3,a1T2gAC
-1539.2803724,-280.3724,3,a1T2gAAdash
-1539.2816643,-281.6643,3,a1T2gAAdashC
-1539.2804618,-280.4618,3,a1T2gAAdashAddash
-1539.2818519,-281.8519,3,a1T2gAAdashAddashC
-1539.2804345,-280.4345,3,a1T2gAAddash
-1539.2817958,-281.7958,3,a1T2gAAddashC
-1539.2791715,-279.1715,3,a1T2gAdash
-1539.2810148,-281.0148,3,a1T2gAdashC
-1539.2792889,-279.2889,3,a1T2gAdashAddash
-1539.2810824,-281.0824,3,a1T2gAdashAddashC
-1539.2751980,-275.1980,3,a1T2gAddash
-1539.2796099,-279.6099,3,a1T2gAddashC
# A, B, D - 1Eg - M_S = 0
-1539.2770923,-277.0923,2,1EgA
-1539.2816837,-281.6837,2,1EgAB-1EgABD
-1539.2785202,-278.5202,2,1EgAD
-1539.2735656,-273.5656,2,1EgB
-1539.2781317,-278.1317,2,1EgBD
-1539.2742054,-274.2054,2,1EgD
# C | A, Adash, Addash - b1T2g - M_S = 0
-1539.2189019,-218.9019,3,b1T2gC
-1539.2146041,-214.6041,3,b1T2gAC
-1539.2147239,-214.7239,3,b1T2gAAdashC
-1539.2147699,-214.7699,3,b1T2gAAdashAddashC
-1539.2146049,-214.6049,3,b1T2gAAddashC
-1539.2146977,-214.6977,3,b1T2gAdashC
-1539.2147039,-214.7039,3,b1T2gAdashAddashC
-1539.2144900,-214.4900,3,b1T2gAddashC
# E - 1T1g - M_S = 0
-1539.2034665,-203.4665,3,1T1gE
# B,D - 1A1g - M_S = 0
-1539.2165102,-216.5102,1,1A1gB
-1539.1836669,-183.6669,1,1A1gD
-1539.2165109,-216.5109,1,1A1gBD


==> results-d2/plots/MS0/VF63-.0.1.9896.UHF.6-31GSTAR.allnocitriplet.dos.csv <==
# [VF6]3-,MS=0,1.9896,tripletNOCI
E,Eshifted,DoS,Comment
# A, Adash, Addash | E - a3T1g - M_S = 0
-1539.3445628,-344.5628,3,a3T1gA
-1539.3451477,-345.1477,3,a3T1gAE
-1539.3448695,-344.8695,3,a3T1gAAdash
-1539.3460102,-346.0102,3,a3T1gAAdashE
-1539.3448808,-344.8808,3,a3T1gAAdashAddash
-1539.3466382,-346.6382,3,a3T1gAAdashAddashE
-1539.3447589,-344.7589,3,a3T1gAAddash
-1539.3465501,-346.5501,3,a3T1gAAddashE
-1539.3433740,-343.3740,3,a3T1gAdash
-1539.3444053,-344.4053,3,a3T1gAdashE
-1539.3434856,-343.4856,3,a3T1gAdashAddash
-1539.3446437,-344.6437,3,a3T1gAdashAddashE
-1539.3372071,-337.2071,3,a3T1gAddash
-1539.3435151,-343.5151,3,a3T1gAddashE
# B, C - 3T2g - M_S = 0
-1539.2847593,-284.7593,3,3T2gB
-1539.2890629,-289.0629,3,3T2gBC
-1539.2868717,-286.8717,3,3T2gC
# E | A, Adash, Addash - b3T1g - M_S = 0
-1539.2374281,-237.4281,3,b3T1gE
-1539.2307151,-230.7151,3,b3T1gAE
-1539.2313706,-231.3706,3,b3T1gAAdashE
-1539.2315576,-231.5576,3,b3T1gAAdashAddashE
-1539.2315567,-231.5567,3,b3T1gAAddashE
-1539.2307352,-230.7352,3,b3T1gAdashE
-1539.2312293,-231.2293,3,b3T1gAdashAddashE
-1539.2311201,-231.1201,3,b3T1gAddashE


==> results-d2/plots/MS0/VF63-.0.1.9896.UHF.6-31GSTAR.dos.csv <==
# [VF6]3-,MS0,1.9896
E,DoS
-1539.30861549569022,24
-1539.3080469,12
-1539.3062026,6
-1539.2659974,6
-1539.2528868,6
-1539.2440258,3
-1539.2204473,6


==> results-d2/plots/MS0/VF63-.0.1.9896.UHF.6-31GSTAR.singlenocisinglet.dos.csv <==
# [VF6]3-,MS=0,1.9896,singletNOCI
E,Eshifted,DoS,Comment
# A, Adash, Addash - (a)1T2g - M_S = 0
-1539.2803723,-280.3723,3,a1T2gA
-1539.2791715,-279.1715,3,a1T2gAdash
-1539.2751980,-275.1980,3,1T2gAddash
# A, B, D - 1Eg - M_S = 0
-1539.2770923,-277.0923,2,1EgA
-1539.2735656,-273.5656,2,1EgB
-1539.2742054,-274.2054,2,1EgD
# C - 1T2g - M_S = 0
-1539.2189019,-218.9019,3,1T2gC
# E - 1T1g - M_S = 0
-1539.2034665,-203.4665,3,1T1gE
# B, D - 1A1g - M_S = 0
-1539.2165102,-216.5102,1,1A1gB
-1539.1836669,-183.6669,1,1A1gD


==> results-d2/plots/MS0/VF63-.0.1.9896.UHF.6-31GSTAR.singlenocitriplet.dos.csv <==
# [VF6]3-,MS=0,1.9896,tripletNOCI
E,Eshifted,DoS,Comment
# A, Adash, Addash | E - a3T1g - M_S = 0
-1539.3445628,-344.5628,3,a3T1gA
-1539.3433740,-343.3740,3,a3T1gAdash
-1539.3372071,-337.2071,3,a3T1gAddash
# B, C - 3T2g - M_S = 0
-1539.2847593,-284.7593,3,3T2gB
-1539.2868717,-286.8717,3,3T2gC
# E | A, Adash, Addash - b3T1g - M_S = 0
-1539.2374281,-237.4281,3,b3T1gE


==> results-d2/plots/MS1/VF63-.+1.1.9896.UHF.6-31GSTAR.allnoci.dos.csv <==
# [VF6]3-,MS=1,1.9896
E,Eshifted,DoS,Comment
# A, A', B (D, E) - a3T1g, M_S = 1
-1539.3435881,-343.5881,3,a3T1gA
-1539.3436373,-343.6373,3,a3T1gAD
-1539.3436454,-343.6454,3,a3T1gADE
-1539.3436451,-343.6451,3,a3T1gAE
-1539.3442685,-344.2685,3,a3T1gAAdash
-1539.3445505,-344.5505,3,a3T1gAAdashD
-1539.3447079,-344.7079,3,a3T1gAAdashDE
-1539.3446971,-344.6971,3,a3T1gAAdashE
-1539.3443200,-344.3200,3,a3T1gAAdashB
-1539.3446913,-344.6913,3,a3T1gAAdashBD
-1539.3448266,-344.8266,3,a3T1gAAdashBDE
-1539.3448110,-344.8110,3,a3T1gAAdashBE
-1539.3439815,-343.9815,3,a3T1gAB
-1539.3446908,-344.6908,3,a3T1gABD
-1539.3448244,-344.8244,3,a3T1gABDE
-1539.3447885,-344.7885,3,a3T1gABE
-1539.3442214,-344.2214,3,a3T1gAdash
-1539.3443994,-344.3994,3,a3T1gAdashD
-1539.3444664,-344.4664,3,a3T1gAdashDE
-1539.3444642,-344.4642,3,a3T1gAdashE
-1539.3442249,-344.2249,3,a3T1gAdashB
-1539.3446631,-344.6631,3,a3T1gAdashBD
-1539.3448189,-344.8189,3,a3T1gAdashBDE
-1539.3448107,-344.8107,3,a3T1gAdashBE
-1539.3424715,-342.4715,3,a3T1gBD
-1539.3430467,-343.0467,3,a3T1gBDE
-1539.3428730,-342.8730,3,a3T1gBE
# C, D - T2g, M_S = 1
-1539.2912895,-291.2895,3,3T2gD
-1539.2914711,-291.4711,3,3T2gCD
# D, E (A, A', B) - b3T1g, M_S = 1
-1539.2265782,-226.5782,3,b3T1gD
-1539.2187002,-218.7002,3,b3T1gAD
-1539.2208846,-220.8846,3,b3T1gAAdashD
-1539.2209930,-220.9930,3,b3T1gAAdashBD
-1539.2209551,-220.9551,3,b3T1gABD
-1539.2191020,-219.1020,3,b3T1gAdashD
-1539.2209142,-220.9142,3,b3T1gAdashBD
-1539.2201542,-220.1542,3,b3T1gBD
-1539.2375245,-237.5245,3,b3T1gDE
-1539.2302007,-230.2007,3,b3T1gADE
-1539.2303581,-230.3581,3,b3T1gAAdashDE
-1539.2306619,-230.6619,3,b3T1gAAdashBDE
-1539.2305215,-230.5215,3,b3T1gABDE
-1539.2302913,-230.2913,3,b3T1gAdashDE
-1539.2305196,-230.5196,3,b3T1gAdashBDE
-1539.2305195,-230.5195,3,b3T1gBDE
-1539.2280548,-228.0548,3,b3T1gAE
-1539.2281044,-228.1044,3,b3T1gAAdashE
-1539.2299323,-229.9323,3,b3T1gAAdashBE
-1539.2286892,-228.6892,3,b3T1gABE
-1539.2280974,-228.0974,3,b3T1gAdashE
-1539.2287562,-228.7562,3,b3T1gAdashBE
-1539.2286554,-228.6554,3,b3T1gBE



==> results-d2/plots/MS1/VF63-.+1.1.9896.UHF.6-31GSTAR.dos.csv <==
# [VF6]3-,MS+1,1.9896
E,Eshifted,DoS,Comment
-1539.3424268,-342.4268,4,A
-1539.3416345,-341.6345,6,Adash
-1539.3360346,-336.0346,3,B
-1539.2883111,-288.3111,3,C
-1539.2750572,-275.0572,6,D
-1539.2354939,-235.4939,3,E
-1539.2277383,-227.7383,1,F


==> results-d2/plots/MS1/VF63-.+1.1.9896.UHF.6-31GSTAR.singlenoci.dos.csv <==
# [VF6]3-,MS=1,1.9896
E,Eshifted,DoS,Comment
# A, A', B | D, E - a3T1g, M_S = 1
-1539.3435881,-343.5881,3,a3T1gA
-1539.3442214,-344.2214,3,a3T1gAdash
# C, D - T2g, M_S = 1
-1539.2912895,-291.2895,3,3T2gD
# D, E | A, A', B - b3T1g, M_S = 1
-1539.2265782,-226.5782,3,b3T1gD

